Optimal 1D Ly-$\alpha$ Forest Power Spectrum Estimation I: DESI-Lite Spectra

The 1D Ly-$\alpha$ forest flux power spectrum $P_{\mathrm{1D}}$ is sensitive to scales smaller than a typical galaxy survey, and hence ties to the intergalactic medium's thermal state, suppression from neutrino masses and new dark matter models. It has emerged as a competitive framework to study new physics, but also has come with various challenges and systematic errors in analysis. In this work, we revisit the optimal quadratic estimator for $P_{\mathrm{1D}}$, which is robust against the relevant problems such as pixel masking, time evolution within spectrum and quasar continuum errors. We further improve the estimator by introducing a fiducial power spectrum, which enables us to extract more information by alleviating the discreteness of band powers. We meticulously apply our method to synthetic DESI spectra and demonstrate how the estimator overcomes each challenge. We further apply an optimisation scheme that approximates the Fisher matrix to three elements per row and reduces computation time by 60%. We show that we can achieve percent precision in $P_{\mathrm{1D}}$ with 5-year DESI data in the absence of systematics and provide forecasts for different spectral qualities.

==> tables/fiducial_p1d.txt <==
# Nz Nk
# 12 19
z              k1              k2              kc            Pfid
2.000    0.000000e+00    1.000000e-03    5.000000e-04    6.100020e+00
2.000    1.000000e-03    2.000000e-03    1.500000e-03    9.655045e+00
2.000    2.000000e-03    3.000000e-03    2.500000e-03    1.023268e+01
2.000    3.000000e-03    4.000000e-03    3.500000e-03    9.992506e+00
2.000    4.000000e-03    5.000000e-03    4.500000e-03    9.494398e+00
2.000    5.000000e-03    6.294627e-03    5.647314e-03    8.837830e+00
2.000    6.294627e-03    7.924466e-03    7.109547e-03    8.008429e+00
2.000    7.924466e-03    9.976312e-03    8.950389e-03    7.056831e+00
2.000    9.976312e-03    1.255943e-02    1.126787e-02    6.029857e+00
2.000    1.255943e-02    1.581139e-02    1.418541e-02    4.976491e+00
2.000    1.581139e-02    1.990536e-02    1.785837e-02    3.946638e+00
2.000    1.990536e-02    2.505936e-02    2.248236e-02    2.989171e+00
2.000    2.505936e-02    3.154787e-02    2.830361e-02    2.147817e+00
2.000    3.154787e-02    3.971641e-02    3.563214e-02    1.454679e+00
2.000    3.971641e-02    5.000000e-02    4.485821e-02    9.236735e-01
2.000    5.000000e-02    6.294627e-02    5.647314e-02    5.478220e-01
2.000    6.294627e-02    7.924466e-02    7.109547e-02    3.029084e-01
2.000    7.924466e-02    9.976312e-02    8.950389e-02    1.560741e-01
2.000    9.976312e-02    1.255943e-01    1.126787e-01    7.498465e-02
2.200    0.000000e+00    1.000000e-03    5.000000e-04    7.695189e+00
2.200    1.000000e-03    2.000000e-03    1.500000e-03    1.262060e+01
2.200    2.000000e-03    3.000000e-03    2.500000e-03    1.342897e+01
2.200    3.000000e-03    4.000000e-03    3.500000e-03    1.310376e+01
2.200    4.000000e-03    5.000000e-03    4.500000e-03    1.242154e+01
2.200    5.000000e-03    6.294627e-03    5.647314e-03    1.152272e+01
2.200    6.294627e-03    7.924466e-03    7.109547e-03    1.039100e+01
2.200    7.924466e-03    9.976312e-03    8.950389e-03    9.099801e+00
2.200    9.976312e-03    1.255943e-02    1.126787e-02    7.717224e+00
2.200    1.255943e-02    1.581139e-02    1.418541e-02    6.313216e+00
2.200    1.581139e-02    1.990536e-02    1.785837e-02    4.956818e+00
2.200    1.990536e-02    2.505936e-02    2.248236e-02    3.712770e+00
2.200    2.505936e-02    3.154787e-02    2.830361e-02    2.635838e+00
2.200    3.154787e-02    3.971641e-02    3.563214e-02    1.762775e+00
2.200    3.971641e-02    5.000000e-02    4.485821e-02    1.105033e+00
2.200    5.000000e-02    6.294627e-02    5.647314e-02    6.472034e-01
2.200    6.294627e-02    7.924466e-02    7.109547e-02    3.536309e-01
2.200    7.924466e-02    9.976312e-02    8.950389e-02    1.802413e-01
2.200    9.976312e-02    1.255943e-01    1.126787e-01    8.577053e-02
2.400    0.000000e+00    1.000000e-03    5.000000e-04    9.704449e+00
2.400    1.000000e-03    2.000000e-03    1.500000e-03    1.642828e+01
2.400    2.000000e-03    3.000000e-03    2.500000e-03    1.754077e+01
2.400    3.000000e-03    4.000000e-03    3.500000e-03    1.710508e+01
2.400    4.000000e-03    5.000000e-03    4.500000e-03    1.618237e+01
2.400    5.000000e-03    6.294627e-03    5.647314e-03    1.496717e+01
2.400    6.294627e-03    7.924466e-03    7.109547e-03    1.344118e+01
2.400    7.924466e-03    9.976312e-03    8.950389e-03    1.170819e+01
2.400    9.976312e-03    1.255943e-02    1.126787e-02    9.864664e+00
2.400    1.255943e-02    1.581139e-02    1.418541e-02    8.008227e+00
2.400    1.581139e-02    1.990536e-02    1.785837e-02    6.232793e+00
2.400    1.990536e-02    2.505936e-02    2.248236e-02    4.623223e+00
2.400    2.505936e-02    3.154787e-02    2.830361e-02    3.247705e+00
2.400    3.154787e-02    3.971641e-02    3.563214e-02    2.147978e+00
2.400    3.971641e-02    5.000000e-02    4.485821e-02    1.331465e+00
2.400    5.000000e-02    6.294627e-02    5.647314e-02    7.713987e-01
2.400    6.294627e-02    7.924466e-02    7.109547e-02    4.172731e-01
2.400    7.924466e-02    9.976312e-02    8.950389e-02    2.107860e-01
2.400    9.976312e-02    1.255943e-01    1.126787e-01    9.955072e-02
2.600    0.000000e+00    1.000000e-03    5.000000e-04    1.223628e+01
2.600    1.000000e-03    2.000000e-03    1.500000e-03    2.128673e+01
2.600    2.000000e-03    3.000000e-03    2.500000e-03    2.279371e+01
2.600    3.000000e-03    4.000000e-03    3.500000e-03    2.221601e+01
2.600    4.000000e-03    5.000000e-03    4.500000e-03    2.098310e+01
2.600    5.000000e-03    6.294627e-03    5.647314e-03    1.935985e+01
2.600    6.294627e-03    7.924466e-03    7.109547e-03    1.732582e+01
2.600    7.924466e-03    9.976312e-03    8.950389e-03    1.502447e+01
2.600    9.976312e-03    1.255943e-02    1.126787e-02    1.258929e+01
2.600    1.255943e-02    1.581139e-02    1.418541e-02    1.015387e+01
2.600    1.581139e-02    1.990536e-02    1.785837e-02    7.844094e+00
2.600    1.990536e-02    2.505936e-02    2.248236e-02    5.770284e+00
2.600    2.505936e-02    3.154787e-02    2.830361e-02    4.017102e+00
2.600    3.154787e-02    3.971641e-02    3.563214e-02    2.631792e+00
2.600    3.971641e-02    5.000000e-02    4.485821e-02    1.615869e+00
2.600    5.000000e-02    6.294627e-02    5.647314e-02    9.276559e-01
2.600    6.294627e-02    7.924466e-02    7.109547e-02    4.976557e-01
2.600    7.924466e-02    9.976312e-02    8.950389e-02    2.496141e-01
2.600    9.976312e-02    1.255943e-01    1.126787e-01    1.172326e-01
2.800    0.000000e+00    1.000000e-03    5.000000e-04    1.542585e+01
2.800    1.000000e-03    2.000000e-03    1.500000e-03    2.744459e+01
2.800    2.000000e-03    3.000000e-03    2.500000e-03    2.945558e+01
2.800    3.000000e-03    4.000000e-03    3.500000e-03    2.869732e+01
2.800    4.000000e-03    5.000000e-03    4.500000e-03    2.706926e+01
2.800    5.000000e-03    6.294627e-03    5.647314e-03    2.492621e+01
2.800    6.294627e-03    7.924466e-03    7.109547e-03    2.224531e+01
2.800    7.924466e-03    9.976312e-03    8.950389e-03    1.922089e+01
2.800    9.976312e-03    1.255943e-02    1.126787e-02    1.603388e+01
2.800    1.255943e-02    1.581139e-02    1.418541e-02    1.286382e+01
2.800    1.581139e-02    1.990536e-02    1.785837e-02    9.877254e+00
2.800    1.990536e-02    2.505936e-02    2.248236e-02    7.216554e+00
2.800    2.505936e-02    3.154787e-02    2.830361e-02    4.986817e+00
2.800    3.154787e-02    3.971641e-02    3.563214e-02    3.241696e+00
2.800    3.971641e-02    5.000000e-02    4.485821e-02    1.974755e+00
2.800    5.000000e-02    6.294627e-02    5.647314e-02    1.125223e+00
2.800    6.294627e-02    7.924466e-02    7.109547e-02    5.996036e-01
2.800    7.924466e-02    9.976312e-02    8.950389e-02    2.990754e-01
2.800    9.976312e-02    1.255943e-01    1.126787e-01    1.398866e-01
3.000    0.000000e+00    1.000000e-03    5.000000e-04    1.944468e+01
3.000    1.000000e-03    2.000000e-03    1.500000e-03    3.520004e+01
3.000    2.000000e-03    3.000000e-03    2.500000e-03    3.784564e+01
3.000    3.000000e-03    4.000000e-03    3.500000e-03    3.686015e+01
3.000    4.000000e-03    5.000000e-03    4.500000e-03    3.473469e+01
3.000    5.000000e-03    6.294627e-03    5.647314e-03    3.193736e+01
3.000    6.294627e-03    7.924466e-03    7.109547e-03    2.844225e+01
3.000    7.924466e-03    9.976312e-03    8.950389e-03    2.450775e+01
3.000    9.976312e-03    1.255943e-02    1.126787e-02    2.037455e+01
3.000    1.255943e-02    1.581139e-02    1.418541e-02    1.627998e+01
3.000    1.581139e-02    1.990536e-02    1.785837e-02    1.244166e+01
3.000    1.990536e-02    2.505936e-02    2.248236e-02    9.042200e+00
3.000    2.505936e-02    3.154787e-02    2.830361e-02    6.212315e+00
3.000    3.154787e-02    3.971641e-02    3.563214e-02    4.013680e+00
3.000    3.971641e-02    5.000000e-02    4.485821e-02    2.429907e+00
3.000    5.000000e-02    6.294627e-02    5.647314e-02    1.376360e+00
3.000    6.294627e-02    7.924466e-02    7.109547e-02    7.295243e-01
3.000    7.924466e-02    9.976312e-02    8.950389e-02    3.622795e-01
3.000    9.976312e-02    1.255943e-01    1.126787e-01    1.689157e-01
3.200    0.000000e+00    1.000000e-03    5.000000e-04    2.451382e+01
3.200    1.000000e-03    2.000000e-03    1.500000e-03    4.491354e+01
3.200    2.000000e-03    3.000000e-03    2.500000e-03    4.834707e+01
3.200    3.000000e-03    4.000000e-03    3.500000e-03    4.707837e+01
3.200    4.000000e-03    5.000000e-03    4.500000e-03    4.433386e+01
3.200    5.000000e-03    6.294627e-03    5.647314e-03    4.072217e+01
3.200    6.294627e-03    7.924466e-03    7.109547e-03    3.621324e+01
3.200    7.924466e-03    9.976312e-03    8.950389e-03    3.114477e+01
3.200    9.976312e-03    1.255943e-02    1.126787e-02    2.583136e+01
3.200    1.255943e-02    1.581139e-02    1.418541e-02    2.058195e+01
3.200    1.581139e-02    1.990536e-02    1.785837e-02    1.567771e+01
3.200    1.990536e-02    2.505936e-02    2.248236e-02    1.135160e+01
3.200    2.505936e-02    3.154787e-02    2.830361e-02    7.766810e+00
3.200    3.154787e-02    3.971641e-02    3.563214e-02    4.995845e+00
3.200    3.971641e-02    5.000000e-02    4.485821e-02    3.010759e+00
3.200    5.000000e-02    6.294627e-02    5.647314e-02    1.697784e+00
3.200    6.294627e-02    7.924466e-02    7.109547e-02    8.962202e-01
3.200    7.924466e-02    9.976312e-02    8.950389e-02    4.435324e-01
3.200    9.976312e-02    1.255943e-01    1.126787e-01    2.062824e-01
3.400    0.000000e+00    1.000000e-03    5.000000e-04    3.092207e+01
3.400    1.000000e-03    2.000000e-03    1.500000e-03    5.702528e+01
3.400    2.000000e-03    3.000000e-03    2.500000e-03    6.142410e+01
3.400    3.000000e-03    4.000000e-03    3.500000e-03    5.980551e+01
3.400    4.000000e-03    5.000000e-03    4.500000e-03    5.629861e+01
3.400    5.000000e-03    6.294627e-03    5.647314e-03    5.168389e+01
3.400    6.294627e-03    7.924466e-03    7.109547e-03    4.592520e+01
3.400    7.924466e-03    9.976312e-03    8.950389e-03    3.945670e+01
3.400    9.976312e-03    1.255943e-02    1.126787e-02    3.268292e+01
3.400    1.255943e-02    1.581139e-02    1.418541e-02    2.600033e+01
3.400    1.581139e-02    1.990536e-02    1.785837e-02    1.976829e+01
3.400    1.990536e-02    2.505936e-02    2.248236e-02    1.428268e+01
3.400    2.505936e-02    3.154787e-02    2.830361e-02    9.748433e+00
3.400    3.154787e-02    3.971641e-02    3.563214e-02    6.253514e+00
3.400    3.971641e-02    5.000000e-02    4.485821e-02    3.757740e+00
3.400    5.000000e-02    6.294627e-02    5.647314e-02    2.112677e+00
3.400    6.294627e-02    7.924466e-02    7.109547e-02    1.112007e+00
3.400    7.924466e-02    9.976312e-02    8.950389e-02    5.489113e-01
3.400    9.976312e-02    1.255943e-01    1.126787e-01    2.547882e-01
3.600    0.000000e+00    1.000000e-03    5.000000e-04    3.905115e+01
3.600    1.000000e-03    2.000000e-03    1.500000e-03    7.207945e+01
3.600    2.000000e-03    3.000000e-03    2.500000e-03    7.764573e+01
3.600    3.000000e-03    4.000000e-03    3.500000e-03    7.559821e+01
3.600    4.000000e-03    5.000000e-03    4.500000e-03    7.116146e+01
3.600    5.000000e-03    6.294627e-03    5.647314e-03    6.532319e+01
3.600    6.294627e-03    7.924466e-03    7.109547e-03    5.803789e+01
3.600    7.924466e-03    9.976312e-03    8.950389e-03    4.985511e+01
3.600    9.976312e-03    1.255943e-02    1.126787e-02    4.128696e+01
3.600    1.255943e-02    1.581139e-02    1.418541e-02    3.283528e+01
3.600    1.581139e-02    1.990536e-02    1.785837e-02    2.495492e+01
3.600    1.990536e-02    2.505936e-02    2.248236e-02    1.802028e+01
3.600    2.505936e-02    3.154787e-02    2.830361e-02    1.229050e+01
3.600    3.154787e-02    3.971641e-02    3.563214e-02    7.876574e+00
3.600    3.971641e-02    5.000000e-02    4.485821e-02    4.727108e+00
3.600    5.000000e-02    6.294627e-02    5.647314e-02    2.653596e+00
3.600    6.294627e-02    7.924466e-02    7.109547e-02    1.394299e+00
3.600    7.924466e-02    9.976312e-02    8.950389e-02    6.870557e-01
3.600    9.976312e-02    1.255943e-01    1.126787e-01    3.184344e-01
3.800    0.000000e+00    1.000000e-03    5.000000e-04    4.941091e+01
3.800    1.000000e-03    2.000000e-03    1.500000e-03    9.075816e+01
3.800    2.000000e-03    3.000000e-03    2.500000e-03    9.771906e+01
3.800    3.000000e-03    4.000000e-03    3.500000e-03    9.514927e+01
3.800    4.000000e-03    5.000000e-03    4.500000e-03    8.958840e+01
3.800    5.000000e-03    6.294627e-03    5.647314e-03    8.227059e+01
3.800    6.294627e-03    7.924466e-03    7.109547e-03    7.313577e+01
3.800    7.924466e-03    9.976312e-03    8.950389e-03    6.286912e+01
3.800    9.976312e-03    1.255943e-02    1.126787e-02    5.210921e+01
3.800    1.255943e-02    1.581139e-02    1.418541e-02    4.148300e+01
3.800    1.581139e-02    1.990536e-02    1.785837e-02    3.156091e+01
3.800    1.990536e-02    2.505936e-02    2.248236e-02    2.281528e+01
3.800    2.505936e-02    3.154787e-02    2.830361e-02    1.557647e+01
3.800    3.154787e-02    3.971641e-02    3.563214e-02    9.990285e+00
3.800    3.971641e-02    5.000000e-02    4.485821e-02    5.998127e+00
3.800    5.000000e-02    6.294627e-02    5.647314e-02    3.366816e+00
3.800    6.294627e-02    7.924466e-02    7.109547e-02    1.767999e+00
3.800    7.924466e-02    9.976312e-02    8.950389e-02    8.703583e-01
3.800    9.976312e-02    1.255943e-01    1.126787e-01    4.029611e-01
4.000    0.000000e+00    1.000000e-03    5.000000e-04    6.268922e+01
4.000    1.000000e-03    2.000000e-03    1.500000e-03    1.139297e+02
4.000    2.000000e-03    3.000000e-03    2.500000e-03    1.225367e+02
4.000    3.000000e-03    4.000000e-03    3.500000e-03    1.193347e+02
4.000    4.000000e-03    5.000000e-03    4.500000e-03    1.124256e+02
4.000    5.000000e-03    6.294627e-03    5.647314e-03    1.033328e+02
4.000    6.294627e-03    7.924466e-03    7.109547e-03    9.197344e+01
4.000    7.924466e-03    9.976312e-03    8.950389e-03    7.918939e+01
4.000    9.976312e-03    1.255943e-02    1.126787e-02    6.576506e+01
4.000    1.255943e-02    1.581139e-02    1.418541e-02    5.247390e+01
4.000    1.581139e-02    1.990536e-02    1.785837e-02    4.002500e+01
4.000    1.990536e-02    2.505936e-02    2.248236e-02    2.901285e+01
4.000    2.505936e-02    3.154787e-02    2.830361e-02    1.986213e+01
4.000    3.154787e-02    3.971641e-02    3.563214e-02    1.277152e+01
4.000    3.971641e-02    5.000000e-02    4.485821e-02    7.684001e+00
4.000    5.000000e-02    6.294627e-02    5.647314e-02    4.319044e+00
4.000    6.294627e-02    7.924466e-02    7.109547e-02    2.269246e+00
4.000    7.924466e-02    9.976312e-02    8.950389e-02    1.116867e+00
4.000    9.976312e-02    1.255943e-01    1.126787e-01    5.167294e-01
4.200    0.000000e+00    1.000000e-03    5.000000e-04    7.982346e+01
4.200    1.000000e-03    2.000000e-03    1.500000e-03    1.427183e+02
4.200    2.000000e-03    3.000000e-03    2.500000e-03    1.532458e+02
4.200    3.000000e-03    4.000000e-03    3.500000e-03    1.492821e+02
4.200    4.000000e-03    5.000000e-03    4.500000e-03    1.407673e+02
4.200    5.000000e-03    6.294627e-03    5.647314e-03    1.295596e+02
4.200    6.294627e-03    7.924466e-03    7.109547e-03    1.155414e+02
4.200    7.924466e-03    9.976312e-03    8.950389e-03    9.973177e+01
4.200    9.976312e-03    1.255943e-02    1.126787e-02    8.308004e+01
4.200    1.255943e-02    1.581139e-02    1.418541e-02    6.652840e+01
4.200    1.581139e-02    1.990536e-02    1.785837e-02    5.095090e+01
4.200    1.990536e-02    2.505936e-02    2.248236e-02    3.709434e+01
4.200    2.505936e-02    3.154787e-02    2.830361e-02    2.550900e+01
4.200    3.154787e-02    3.971641e-02    3.563214e-02    1.647353e+01
4.200    3.971641e-02    5.000000e-02    4.485821e-02    9.948785e+00
4.200    5.000000e-02    6.294627e-02    5.647314e-02    5.607960e+00
4.200    6.294627e-02    7.924466e-02    7.109547e-02    2.951381e+00
4.200    7.924466e-02    9.976312e-02    8.950389e-02    1.453359e+00
4.200    9.976312e-02    1.255943e-01    1.126787e-01    6.721733e-01


==> tables/fisher_matrix_table.txt <==
|        (zi, ki) |        (zj, kj) |          F1 |          F2 |          F4 |
| (2.0, 5.00e-04) | (2.0, 5.00e-04) | 6.02867e+01 | 6.51197e+02 | 3.66215e+03 |
| (2.0, 5.00e-04) | (2.0, 1.50e-03) | 6.63624e+00 | 6.52238e+01 | 3.02865e+02 |
| (2.0, 5.00e-04) | (2.2, 5.00e-04) | 2.12509e+01 | 2.30833e+02 | 1.33759e+03 |
| (2.0, 1.50e-03) | (2.0, 1.50e-03) | 6.54364e+01 | 6.00179e+02 | 2.47973e+03 |
| (2.0, 1.50e-03) | (2.0, 2.50e-03) | 5.99838e+00 | 5.43360e+01 | 2.19731e+02 |
| (2.0, 1.50e-03) | (2.2, 1.50e-03) | 1.97400e+01 | 1.75264e+02 | 6.90261e+02 |
| (2.0, 2.50e-03) | (2.0, 2.50e-03) | 6.38029e+01 | 5.69068e+02 | 2.25086e+03 |
| (2.0, 2.50e-03) | (2.0, 3.50e-03) | 5.83666e+00 | 5.28085e+01 | 2.13079e+02 |
| (2.0, 2.50e-03) | (2.2, 2.50e-03) | 1.92028e+01 | 1.65626e+02 | 6.24662e+02 |
| (2.0, 3.50e-03) | (2.0, 3.50e-03) | 6.29898e+01 | 5.69389e+02 | 2.29742e+03 |
| (2.0, 3.50e-03) | (2.0, 4.50e-03) | 5.74635e+00 | 5.31461e+01 | 2.21748e+02 |
| (2.0, 3.50e-03) | (2.2, 3.50e-03) | 1.89681e+01 | 1.66002e+02 | 6.39374e+02 |
| (2.0, 4.50e-03) | (2.0, 4.50e-03) | 6.21816e+01 | 5.77621e+02 | 2.43005e+03 |
| (2.0, 4.50e-03) | (2.0, 5.65e-03) | 5.85085e+00 | 5.58077e+01 | 2.44502e+02 |
| (2.0, 4.50e-03) | (2.2, 4.50e-03) | 1.87450e+01 | 1.68881e+02 | 6.78999e+02 |
| (2.0, 5.65e-03) | (2.0, 5.65e-03) | 8.19711e+01 | 7.90781e+02 | 3.53432e+03 |
| (2.0, 5.65e-03) | (2.0, 7.11e-03) | 6.07740e+00 | 6.05452e+01 | 2.85148e+02 |
| (2.0, 5.65e-03) | (2.2, 5.65e-03) | 2.42819e+01 | 2.27635e+02 | 9.73187e+02 |
| (2.0, 7.11e-03) | (2.0, 7.11e-03) | 1.02108e+02 | 1.03578e+03 | 5.04175e+03 |
| (2.0, 7.11e-03) | (2.0, 8.95e-03) | 6.11358e+00 | 6.43524e+01 | 3.34237e+02 |
| (2.0, 7.11e-03) | (2.2, 7.11e-03) | 2.98884e+01 | 2.95429e+02 | 1.37782e+03 |
| (2.0, 8.95e-03) | (2.0, 8.95e-03) | 1.22589e+02 | 1.32253e+03 | 7.20902e+03 |
| (2.0, 8.95e-03) | (2.0, 1.13e-02) | 5.87919e+00 | 6.60841e+01 | 3.89808e+02 |
| (2.0, 8.95e-03) | (2.2, 8.95e-03) | 3.55509e+01 | 3.74997e+02 | 1.96362e+03 |
| (2.0, 1.13e-02) | (2.0, 1.13e-02) | 1.38850e+02 | 1.60865e+03 | 1.01320e+04 |
| (2.0, 1.13e-02) | (2.0, 1.42e-02) | 5.25985e+00 | 6.36629e+01 | 4.40468e+02 |
| (2.0, 1.13e-02) | (2.2, 1.13e-02) | 3.99774e+01 | 4.54660e+02 | 2.76176e+03 |
| (2.0, 1.42e-02) | (2.0, 1.42e-02) | 1.43401e+02 | 1.79531e+03 | 1.34924e+04 |
| (2.0, 1.42e-02) | (2.0, 1.79e-02) | 4.19108e+00 | 5.48329e+01 | 4.58795e+02 |
| (2.0, 1.42e-02) | (2.2, 1.42e-02) | 4.10574e+01 | 5.06778e+02 | 3.69362e+03 |
| (2.0, 1.79e-02) | (2.0, 1.79e-02) | 1.28024e+02 | 1.73211e+03 | 1.59234e+04 |
| (2.0, 1.79e-02) | (2.0, 2.25e-02) | 2.77708e+00 | 3.91321e+01 | 4.03008e+02 |
| (2.0, 1.79e-02) | (2.2, 1.79e-02) | 3.64931e+01 | 4.88868e+02 | 4.39026e+03 |
| (2.0, 2.25e-02) | (2.0, 2.25e-02) | 9.10080e+01 | 1.31912e+03 | 1.48777e+04 |
| (2.0, 2.25e-02) | (2.0, 2.83e-02) | 1.37498e+00 | 2.05947e+01 | 2.57827e+02 |
| (2.0, 2.25e-02) | (2.2, 2.25e-02) | 2.58500e+01 | 3.72354e+02 | 4.13610e+03 |
| (2.0, 2.83e-02) | (2.0, 2.83e-02) | 4.55103e+01 | 6.94511e+02 | 9.30457e+03 |
| (2.0, 2.83e-02) | (2.0, 3.56e-02) | 4.30812e-01 | 6.71839e+00 | 9.71279e+01 |
| (2.0, 2.83e-02) | (2.2, 2.83e-02) | 1.28912e+01 | 1.96014e+02 | 2.60531e+03 |
| (2.0, 3.56e-02) | (2.0, 3.56e-02) | 1.33264e+01 | 2.09632e+02 | 3.13798e+03 |
| (2.0, 3.56e-02) | (2.0, 4.49e-02) | 6.59767e-02 | 1.04905e+00 | 1.63347e+01 |
| (2.0, 3.56e-02) | (2.2, 3.56e-02) | 3.76825e+00 | 5.91466e+01 | 8.82590e+02 |
| (2.0, 4.49e-02) | (2.0, 4.49e-02) | 1.74590e+00 | 2.78230e+01 | 4.37896e+02 |
| (2.0, 4.49e-02) | (2.0, 5.65e-02) | 3.29939e-03 | 5.27753e-02 | 8.41348e-01 |
| (2.0, 4.49e-02) | (2.2, 4.49e-02) | 4.93576e-01 | 7.85273e+00 | 1.23462e+02 |
| (2.0, 5.65e-02) | (2.0, 5.65e-02) | 6.85155e-02 | 1.09581e+00 | 1.74936e+01 |
| (2.0, 5.65e-02) | (2.0, 7.11e-02) | 2.87683e-05 | 4.60624e-04 | 7.37276e-03 |
| (2.0, 5.65e-02) | (2.2, 5.65e-02) | 1.94030e-02 | 3.09848e-01 | 4.94376e+00 |
| (2.0, 7.11e-02) | (2.0, 7.11e-02) | 4.28782e-04 | 6.86144e-03 | 1.09770e-01 |
| (2.0, 7.11e-02) | (2.0, 8.95e-02) | 1.71517e-08 | 2.74649e-07 | 4.39764e-06 |
| (2.0, 7.11e-02) | (2.2, 7.11e-02) | 1.21842e-04 | 1.94674e-03 | 3.11282e-02 |
| (2.0, 8.95e-02) | (2.0, 8.95e-02) | 1.52265e-07 | 2.43666e-06 | 3.89879e-05 |
| (2.0, 8.95e-02) | (2.0, 1.13e-01) | 3.94901e-13 | 6.32237e-12 | 1.01217e-10 |
| (2.0, 8.95e-02) | (2.2, 8.95e-02) | 4.34646e-08 | 6.94472e-07 | 1.11061e-05 |
| (2.0, 1.13e-01) | (2.0, 1.13e-01) | 7.03449e-13 | 1.12572e-11 | 1.80125e-10 |
| (2.0, 1.13e-01) | (2.2, 5.00e-04) | 2.33742e-11 | 3.15791e-10 | 3.18995e-09 |
| (2.0, 1.13e-01) | (2.2, 1.13e-01) | 2.00548e-13 | 3.20435e-12 | 5.12448e-11 |
| (2.2, 5.00e-04) | (2.2, 5.00e-04) | 5.95341e+01 | 6.25472e+02 | 3.42468e+03 |
| (2.2, 5.00e-04) | (2.2, 1.50e-03) | 2.89198e+00 | 2.64703e+01 | 1.09847e+02 |
| (2.2, 5.00e-04) | (2.4, 5.00e-04) | 1.21608e+01 | 1.28003e+02 | 7.19316e+02 |
| (2.2, 1.50e-03) | (2.2, 1.50e-03) | 6.00108e+01 | 5.12692e+02 | 1.91694e+03 |
| (2.2, 1.50e-03) | (2.2, 2.50e-03) | 2.65057e+00 | 2.20968e+01 | 7.92973e+01 |
| (2.2, 1.50e-03) | (2.4, 1.50e-03) | 1.08409e+01 | 8.87915e+01 | 3.13048e+02 |
| (2.2, 2.50e-03) | (2.2, 2.50e-03) | 5.82593e+01 | 4.82217e+02 | 1.72319e+03 |
| (2.2, 2.50e-03) | (2.2, 3.50e-03) | 2.58507e+00 | 2.15306e+01 | 7.71580e+01 |
| (2.2, 2.50e-03) | (2.4, 2.50e-03) | 1.05015e+01 | 8.31415e+01 | 2.79892e+02 |
| (2.2, 3.50e-03) | (2.2, 3.50e-03) | 5.75752e+01 | 4.83874e+02 | 1.76572e+03 |
| (2.2, 3.50e-03) | (2.2, 4.50e-03) | 2.55268e+00 | 2.18034e+01 | 8.09168e+01 |
| (2.2, 3.50e-03) | (2.4, 3.50e-03) | 1.03864e+01 | 8.35704e+01 | 2.87335e+02 |
| (2.2, 4.50e-03) | (2.2, 4.50e-03) | 5.69734e+01 | 4.93774e+02 | 1.88181e+03 |
| (2.2, 4.50e-03) | (2.2, 5.65e-03) | 2.58704e+00 | 2.28842e+01 | 8.93085e+01 |
| (2.2, 4.50e-03) | (2.4, 4.50e-03) | 1.02934e+01 | 8.55802e+01 | 3.07473e+02 |
| (2.2, 5.65e-03) | (2.2, 5.65e-03) | 7.38951e+01 | 6.68051e+02 | 2.70982e+03 |
| (2.2, 5.65e-03) | (2.2, 7.11e-03) | 2.65932e+00 | 2.47174e+01 | 1.03966e+02 |
| (2.2, 5.65e-03) | (2.4, 5.65e-03) | 1.33836e+01 | 1.16388e+02 | 4.45549e+02 |
| (2.2, 7.11e-03) | (2.2, 7.11e-03) | 9.11337e+01 | 8.71676e+02 | 3.86380e+03 |
| (2.2, 7.11e-03) | (2.2, 8.95e-03) | 2.65670e+00 | 2.62993e+01 | 1.22570e+02 |
| (2.2, 7.11e-03) | (2.4, 7.11e-03) | 1.65543e+01 | 1.52891e+02 | 6.40785e+02 |
| (2.2, 8.95e-03) | (2.2, 8.95e-03) | 1.08658e+02 | 1.11387e+03 | 5.55922e+03 |
| (2.2, 8.95e-03) | (2.2, 1.13e-02) | 2.54237e+00 | 2.71385e+01 | 1.44742e+02 |
| (2.2, 8.95e-03) | (2.4, 8.95e-03) | 1.98025e+01 | 1.96959e+02 | 9.32314e+02 |
| (2.2, 1.13e-02) | (2.2, 1.13e-02) | 1.22508e+02 | 1.36094e+03 | 7.91410e+03 |
| (2.2, 1.13e-02) | (2.2, 1.42e-02) | 2.26586e+00 | 2.63370e+01 | 1.66685e+02 |
| (2.2, 1.13e-02) | (2.4, 1.13e-02) | 2.24036e+01 | 2.42846e+02 | 1.34584e+03 |
| (2.2, 1.42e-02) | (2.2, 1.42e-02) | 1.26149e+02 | 1.52940e+03 | 1.07409e+04 |
| (2.2, 1.42e-02) | (2.2, 1.79e-02) | 1.79960e+00 | 2.28789e+01 | 1.78043e+02 |
| (2.2, 1.42e-02) | (2.4, 1.42e-02) | 2.31462e+01 | 2.75519e+02 | 1.85726e+03 |
| (2.2, 1.79e-02) | (2.2, 1.79e-02) | 1.12390e+02 | 1.48699e+03 | 1.29806e+04 |
| (2.2, 1.79e-02) | (2.2, 2.25e-02) | 1.18852e+00 | 1.64552e+01 | 1.60984e+02 |
| (2.2, 1.79e-02) | (2.4, 1.79e-02) | 2.06823e+01 | 2.70324e+02 | 2.28700e+03 |
| (2.2, 2.25e-02) | (2.2, 2.25e-02) | 7.97592e+01 | 1.14009e+03 | 1.24355e+04 |
| (2.2, 2.25e-02) | (2.2, 2.83e-02) | 5.86094e-01 | 8.70119e+00 | 1.05797e+02 |
| (2.2, 2.25e-02) | (2.4, 2.25e-02) | 1.47110e+01 | 2.08837e+02 | 2.23254e+03 |
| (2.2, 2.83e-02) | (2.2, 2.83e-02) | 3.98233e+01 | 6.02915e+02 | 7.94215e+03 |
| (2.2, 2.83e-02) | (2.2, 3.56e-02) | 1.82680e-01 | 2.83889e+00 | 4.05421e+01 |
| (2.2, 2.83e-02) | (2.4, 2.83e-02) | 7.35612e+00 | 1.11020e+02 | 1.44810e+03 |
| (2.2, 3.56e-02) | (2.2, 3.56e-02) | 1.16481e+01 | 1.82376e+02 | 2.71360e+03 |
| (2.2, 3.56e-02) | (2.2, 4.49e-02) | 2.77866e-02 | 4.41282e-01 | 6.84347e+00 |
| (2.2, 3.56e-02) | (2.4, 3.56e-02) | 2.15329e+00 | 3.36768e+01 | 4.99502e+02 |
| (2.2, 4.49e-02) | (2.2, 4.49e-02) | 1.52609e+00 | 2.42369e+01 | 3.80961e+02 |
| (2.2, 4.49e-02) | (2.2, 5.65e-02) | 1.37633e-03 | 2.20023e-02 | 3.50097e-01 |
| (2.2, 4.49e-02) | (2.4, 4.49e-02) | 2.82194e-01 | 4.48021e+00 | 7.04022e+01 |
| (2.2, 5.65e-02) | (2.2, 5.65e-02) | 5.99983e-02 | 9.56586e-01 | 1.52693e+01 |
| (2.2, 5.65e-02) | (2.2, 7.11e-02) | 1.18108e-05 | 1.89033e-04 | 3.02048e-03 |
| (2.2, 5.65e-02) | (2.4, 5.65e-02) | 1.10948e-02 | 1.76866e-01 | 2.82450e+00 |
| (2.2, 7.11e-02) | (2.2, 7.11e-02) | 3.76794e-04 | 6.01077e-03 | 9.61612e-02 |
| (2.2, 7.11e-02) | (2.2, 8.95e-02) | 6.81242e-09 | 1.09071e-07 | 1.74325e-06 |
| (2.2, 7.11e-02) | (2.4, 7.11e-02) | 6.96711e-05 | 1.11131e-03 | 1.77888e-02 |
| (2.2, 8.95e-02) | (2.2, 8.95e-02) | 1.34428e-07 | 2.14450e-06 | 3.43129e-05 |
| (2.2, 8.95e-02) | (2.2, 1.13e-01) | 2.07192e-13 | 3.31215e-12 | 5.29629e-11 |
| (2.2, 8.95e-02) | (2.4, 8.95e-02) | 2.48538e-08 | 3.96458e-07 | 6.34700e-06 |
| (2.2, 1.13e-01) | (2.2, 1.13e-01) | 6.20280e-13 | 9.89526e-12 | 1.58330e-10 |
| (2.2, 1.13e-01) | (2.4, 5.00e-04) | 1.22766e-11 | 1.60161e-10 | 1.55755e-09 |
| (2.2, 1.13e-01) | (2.4, 1.13e-01) | 1.14685e-13 | 1.82942e-12 | 2.92880e-11 |
| (2.4, 5.00e-04) | (2.4, 5.00e-04) | 3.20356e+01 | 3.24994e+02 | 1.69032e+03 |
| (2.4, 5.00e-04) | (2.4, 1.50e-03) | 1.57356e+00 | 1.34676e+01 | 5.09643e+01 |
| (2.4, 5.00e-04) | (2.6, 5.00e-04) | 6.21403e+00 | 6.34285e+01 | 3.41672e+02 |
| (2.4, 1.50e-03) | (2.4, 1.50e-03) | 3.11897e+01 | 2.47408e+02 | 8.33001e+02 |
| (2.4, 1.50e-03) | (2.4, 2.50e-03) | 1.42136e+00 | 1.09093e+01 | 3.51998e+01 |
| (2.4, 1.50e-03) | (2.6, 1.50e-03) | 5.41326e+00 | 4.13165e+01 | 1.32302e+02 |
| (2.4, 2.50e-03) | (2.4, 2.50e-03) | 3.01632e+01 | 2.30691e+02 | 7.40438e+02 |
| (2.4, 2.50e-03) | (2.4, 3.50e-03) | 1.38510e+00 | 1.06135e+01 | 3.41671e+01 |
| (2.4, 2.50e-03) | (2.6, 2.50e-03) | 5.22499e+00 | 3.83789e+01 | 1.17125e+02 |
| (2.4, 3.50e-03) | (2.4, 3.50e-03) | 2.98471e+01 | 2.32118e+02 | 7.60749e+02 |
| (2.4, 3.50e-03) | (2.4, 4.50e-03) | 1.37080e+00 | 1.08016e+01 | 3.60215e+01 |
| (2.4, 3.50e-03) | (2.6, 3.50e-03) | 5.17465e+00 | 3.86814e+01 | 1.20551e+02 |
| (2.4, 4.50e-03) | (2.4, 4.50e-03) | 2.96205e+01 | 2.38385e+02 | 8.16545e+02 |
| (2.4, 4.50e-03) | (2.4, 5.65e-03) | 1.39481e+00 | 1.14283e+01 | 4.01203e+01 |
| (2.4, 4.50e-03) | (2.6, 4.50e-03) | 5.14319e+00 | 3.98560e+01 | 1.29849e+02 |
| (2.4, 5.65e-03) | (2.4, 5.65e-03) | 3.85924e+01 | 3.25599e+02 | 1.18888e+03 |
| (2.4, 5.65e-03) | (2.4, 7.11e-03) | 1.44230e+00 | 1.24902e+01 | 4.73613e+01 |
| (2.4, 5.65e-03) | (2.6, 5.65e-03) | 6.71321e+00 | 5.46744e+01 | 1.89997e+02 |
| (2.4, 7.11e-03) | (2.4, 7.11e-03) | 4.78556e+01 | 4.30126e+02 | 1.72127e+03 |
| (2.4, 7.11e-03) | (2.4, 8.95e-03) | 1.45050e+00 | 1.34826e+01 | 5.68644e+01 |
| (2.4, 7.11e-03) | (2.6, 7.11e-03) | 8.34487e+00 | 7.26554e+01 | 2.77039e+02 |
| (2.4, 8.95e-03) | (2.4, 8.95e-03) | 5.74078e+01 | 5.57878e+02 | 2.52634e+03 |
| (2.4, 8.95e-03) | (2.4, 1.13e-02) | 1.39799e+00 | 1.41471e+01 | 6.87168e+01 |
| (2.4, 8.95e-03) | (2.6, 8.95e-03) | 1.00392e+01 | 9.49227e+01 | 4.10464e+02 |
| (2.4, 1.13e-02) | (2.4, 1.13e-02) | 6.51415e+01 | 6.93166e+02 | 3.68731e+03 |
| (2.4, 1.13e-02) | (2.4, 1.42e-02) | 1.25486e+00 | 1.39810e+01 | 8.13977e+01 |
| (2.4, 1.13e-02) | (2.6, 1.13e-02) | 1.14265e+01 | 1.18926e+02 | 6.06299e+02 |
| (2.4, 1.42e-02) | (2.4, 1.42e-02) | 6.74952e+01 | 7.92832e+02 | 5.15697e+03 |
| (2.4, 1.42e-02) | (2.4, 1.79e-02) | 1.00329e+00 | 1.23700e+01 | 8.98748e+01 |
| (2.4, 1.42e-02) | (2.6, 1.42e-02) | 1.18748e+01 | 1.37228e+02 | 8.60400e+02 |
| (2.4, 1.79e-02) | (2.4, 1.79e-02) | 6.04635e+01 | 7.83959e+02 | 6.44798e+03 |
| (2.4, 1.79e-02) | (2.4, 2.25e-02) | 6.66347e-01 | 9.04594e+00 | 8.42537e+01 |
| (2.4, 1.79e-02) | (2.6, 1.79e-02) | 1.06657e+01 | 1.36844e+02 | 1.09389e+03 |
| (2.4, 2.25e-02) | (2.4, 2.25e-02) | 4.30913e+01 | 6.09601e+02 | 6.39322e+03 |
| (2.4, 2.25e-02) | (2.4, 2.83e-02) | 3.29974e-01 | 4.84516e+00 | 5.72824e+01 |
| (2.4, 2.25e-02) | (2.6, 2.25e-02) | 7.61666e+00 | 1.07163e+02 | 1.10320e+03 |
| (2.4, 2.83e-02) | (2.4, 2.83e-02) | 2.15749e+01 | 3.25535e+02 | 4.20116e+03 |
| (2.4, 2.83e-02) | (2.4, 3.56e-02) | 1.03127e-01 | 1.59345e+00 | 2.24971e+01 |
| (2.4, 2.83e-02) | (2.6, 2.83e-02) | 3.81844e+00 | 5.75047e+01 | 7.35300e+02 |
| (2.4, 3.56e-02) | (2.4, 3.56e-02) | 6.31955e+00 | 9.89847e+01 | 1.46088e+03 |
| (2.4, 3.56e-02) | (2.4, 4.49e-02) | 1.57117e-02 | 2.48638e-01 | 3.84418e+00 |
| (2.4, 3.56e-02) | (2.6, 3.56e-02) | 1.11919e+00 | 1.75302e+01 | 2.57938e+02 |
| (2.4, 4.49e-02) | (2.4, 4.49e-02) | 8.28384e-01 | 1.31803e+01 | 2.06596e+02 |
| (2.4, 4.49e-02) | (2.4, 5.65e-02) | 7.79230e-04 | 1.24189e-02 | 1.97493e-01 |
| (2.4, 4.49e-02) | (2.6, 4.49e-02) | 1.46742e-01 | 2.33650e+00 | 3.66106e+01 |
| (2.4, 5.65e-02) | (2.4, 5.65e-02) | 3.25698e-02 | 5.20419e-01 | 8.29531e+00 |
| (2.4, 5.65e-02) | (2.4, 7.11e-02) | 6.69901e-06 | 1.06877e-04 | 1.70753e-03 |
| (2.4, 5.65e-02) | (2.6, 5.65e-02) | 5.76999e-03 | 9.22791e-02 | 1.47136e+00 |
| (2.4, 7.11e-02) | (2.4, 7.11e-02) | 2.04518e-04 | 3.26991e-03 | 5.22477e-02 |
| (2.4, 7.11e-02) | (2.4, 8.95e-02) | 3.87856e-09 | 6.18710e-08 | 9.88977e-07 |
| (2.4, 7.11e-02) | (2.6, 7.11e-02) | 3.62339e-05 | 5.79851e-04 | 9.26868e-03 |
| (2.4, 8.95e-02) | (2.4, 8.95e-02) | 7.29529e-08 | 1.16646e-06 | 1.86408e-05 |
| (2.4, 8.95e-02) | (2.4, 1.13e-01) | 1.15649e-13 | 1.84652e-12 | 2.95167e-11 |
| (2.4, 8.95e-02) | (2.6, 8.95e-02) | 1.29258e-08 | 2.06859e-07 | 3.30704e-06 |
| (2.4, 1.13e-01) | (2.4, 1.13e-01) | 3.36640e-13 | 5.38260e-12 | 8.60187e-11 |
| (2.4, 1.13e-01) | (2.6, 5.00e-04) | 6.39718e-12 | 8.26583e-11 | 7.90415e-10 |
| (2.4, 1.13e-01) | (2.6, 1.13e-01) | 5.96447e-14 | 9.54535e-13 | 1.52603e-11 |
| (2.6, 5.00e-04) | (2.6, 5.00e-04) | 1.58059e+01 | 1.54847e+02 | 7.71999e+02 |
| (2.6, 5.00e-04) | (2.6, 1.50e-03) | 7.46864e-01 | 6.02778e+00 | 2.11816e+01 |
| (2.6, 5.00e-04) | (2.8, 5.00e-04) | 2.93416e+00 | 2.91343e+01 | 1.53232e+02 |
| (2.6, 1.50e-03) | (2.6, 1.50e-03) | 1.51178e+01 | 1.11977e+02 | 3.46899e+02 |
| (2.6, 1.50e-03) | (2.6, 2.50e-03) | 6.68439e-01 | 4.77668e+00 | 1.41915e+01 |
| (2.6, 1.50e-03) | (2.8, 1.50e-03) | 2.50443e+00 | 1.79406e+01 | 5.34324e+01 |
| (2.6, 2.50e-03) | (2.6, 2.50e-03) | 1.45695e+01 | 1.03615e+02 | 3.05499e+02 |
| (2.6, 2.50e-03) | (2.6, 3.50e-03) | 6.51234e-01 | 4.64345e+00 | 1.37577e+01 |
| (2.6, 2.50e-03) | (2.8, 2.50e-03) | 2.40949e+00 | 1.65502e+01 | 4.69231e+01 |
| (2.6, 3.50e-03) | (2.6, 3.50e-03) | 1.44352e+01 | 1.04516e+02 | 3.14605e+02 |
| (2.6, 3.50e-03) | (2.6, 4.50e-03) | 6.45999e-01 | 4.74761e+00 | 1.45722e+01 |
| (2.6, 3.50e-03) | (2.8, 3.50e-03) | 2.38913e+00 | 1.67186e+01 | 4.83939e+01 |
| (2.6, 4.50e-03) | (2.6, 4.50e-03) | 1.43656e+01 | 1.07958e+02 | 3.39707e+02 |
| (2.6, 4.50e-03) | (2.6, 5.65e-03) | 6.59145e-01 | 5.05489e+00 | 1.63394e+01 |
| (2.6, 4.50e-03) | (2.8, 4.50e-03) | 2.38083e+00 | 1.73167e+01 | 5.24017e+01 |
| (2.6, 5.65e-03) | (2.6, 5.65e-03) | 1.87774e+01 | 1.48573e+02 | 4.98770e+02 |
| (2.6, 5.65e-03) | (2.6, 7.11e-03) | 6.84041e-01 | 5.57382e+00 | 1.94813e+01 |
| (2.6, 5.65e-03) | (2.8, 5.65e-03) | 3.11857e+00 | 2.39299e+01 | 7.72659e+01 |
| (2.6, 7.11e-03) | (2.6, 7.11e-03) | 2.33869e+01 | 1.98331e+02 | 7.31001e+02 |
| (2.6, 7.11e-03) | (2.6, 8.95e-03) | 6.91101e-01 | 6.08678e+00 | 2.37175e+01 |
| (2.6, 7.11e-03) | (2.8, 7.11e-03) | 3.89399e+00 | 3.21156e+01 | 1.13913e+02 |
| (2.6, 8.95e-03) | (2.6, 8.95e-03) | 2.82001e+01 | 2.60582e+02 | 1.09058e+03 |
| (2.6, 8.95e-03) | (2.6, 1.13e-02) | 6.69553e-01 | 6.47584e+00 | 2.91880e+01 |
| (2.6, 8.95e-03) | (2.8, 8.95e-03) | 4.70880e+00 | 4.24701e+01 | 1.71273e+02 |
| (2.6, 1.13e-02) | (2.6, 1.13e-02) | 3.21766e+01 | 3.28613e+02 | 1.62532e+03 |
| (2.6, 1.13e-02) | (2.6, 1.42e-02) | 6.04228e-01 | 6.49914e+00 | 3.53772e+01 |
| (2.6, 1.13e-02) | (2.8, 1.13e-02) | 5.38875e+00 | 5.39537e+01 | 2.57779e+02 |
| (2.6, 1.42e-02) | (2.6, 1.42e-02) | 3.35203e+01 | 3.81838e+02 | 2.33199e+03 |
| (2.6, 1.42e-02) | (2.6, 1.79e-02) | 4.85510e-01 | 5.84153e+00 | 4.01571e+01 |
| (2.6, 1.42e-02) | (2.8, 1.42e-02) | 5.62984e+00 | 6.31817e+01 | 3.74335e+02 |
| (2.6, 1.79e-02) | (2.6, 1.79e-02) | 3.01717e+01 | 3.83339e+02 | 3.00288e+03 |
| (2.6, 1.79e-02) | (2.6, 2.25e-02) | 3.23777e-01 | 4.33328e+00 | 3.88226e+01 |
| (2.6, 1.79e-02) | (2.8, 1.79e-02) | 5.08006e+00 | 6.39043e+01 | 4.88752e+02 |
| (2.6, 2.25e-02) | (2.6, 2.25e-02) | 2.15817e+01 | 3.01891e+02 | 3.06862e+03 |
| (2.6, 2.25e-02) | (2.6, 2.83e-02) | 1.60780e-01 | 2.34632e+00 | 2.71800e+01 |
| (2.6, 2.25e-02) | (2.8, 2.25e-02) | 3.64065e+00 | 5.06399e+01 | 5.06605e+02 |
| (2.6, 2.83e-02) | (2.6, 2.83e-02) | 1.08307e+01 | 1.62626e+02 | 2.06813e+03 |
| (2.6, 2.83e-02) | (2.6, 3.56e-02) | 5.03185e-02 | 7.76540e-01 | 1.09024e+01 |
| (2.6, 2.83e-02) | (2.8, 2.83e-02) | 1.82926e+00 | 2.73953e+01 | 3.45525e+02 |
| (2.6, 3.56e-02) | (2.6, 3.56e-02) | 3.17612e+00 | 4.96776e+01 | 7.30513e+02 |
| (2.6, 3.56e-02) | (2.6, 4.49e-02) | 7.66844e-03 | 1.21464e-01 | 1.88134e+00 |
| (2.6, 3.56e-02) | (2.8, 3.56e-02) | 5.36757e-01 | 8.38707e+00 | 1.22948e+02 |
| (2.6, 4.49e-02) | (2.6, 4.49e-02) | 4.16515e-01 | 6.62631e+00 | 1.03984e+02 |
| (2.6, 4.49e-02) | (2.6, 5.65e-02) | 3.80187e-04 | 6.06840e-03 | 9.68745e-02 |
| (2.6, 4.49e-02) | (2.8, 4.49e-02) | 7.04048e-02 | 1.11963e+00 | 1.75540e+01 |
| (2.6, 5.65e-02) | (2.6, 5.65e-02) | 1.63787e-02 | 2.61757e-01 | 4.18217e+00 |
| (2.6, 5.65e-02) | (2.6, 7.11e-02) | 3.26565e-06 | 5.21891e-05 | 8.37187e-04 |
| (2.6, 5.65e-02) | (2.8, 5.65e-02) | 2.76861e-03 | 4.42356e-02 | 7.06514e-01 |
| (2.6, 7.11e-02) | (2.6, 7.11e-02) | 1.02859e-04 | 1.64492e-03 | 2.63488e-02 |
| (2.6, 7.11e-02) | (2.6, 8.95e-02) | 1.88721e-09 | 3.01630e-08 | 4.84014e-07 |
| (2.6, 7.11e-02) | (2.8, 7.11e-02) | 1.73864e-05 | 2.77976e-04 | 4.45150e-03 |
| (2.6, 8.95e-02) | (2.6, 8.95e-02) | 3.66955e-08 | 5.86859e-07 | 9.40186e-06 |
| (2.6, 8.95e-02) | (2.6, 1.13e-01) | 5.70905e-14 | 9.12758e-13 | 1.46342e-11 |
| (2.6, 8.95e-02) | (2.8, 8.95e-02) | 6.20227e-09 | 9.91675e-08 | 1.58834e-06 |
| (2.6, 1.13e-01) | (2.6, 1.13e-01) | 1.69325e-13 | 2.70797e-12 | 4.33840e-11 |
| (2.6, 1.13e-01) | (2.8, 5.00e-04) | 2.93800e-12 | 3.75250e-11 | 3.56118e-10 |
| (2.6, 1.13e-01) | (2.8, 1.13e-01) | 2.86196e-14 | 4.57597e-13 | 7.32928e-12 |
| (2.8, 5.00e-04) | (2.8, 5.00e-04) | 6.95348e+00 | 6.62533e+01 | 3.21521e+02 |
| (2.8, 5.00e-04) | (2.8, 1.50e-03) | 3.37165e-01 | 2.59633e+00 | 8.56050e+00 |
| (2.8, 5.00e-04) | (3.0, 5.00e-04) | 1.17262e+00 | 1.14108e+01 | 5.93337e+01 |
| (2.8, 1.50e-03) | (2.8, 1.50e-03) | 6.53613e+00 | 4.57548e+01 | 1.33207e+02 |
| (2.8, 1.50e-03) | (2.8, 2.50e-03) | 2.98947e-01 | 2.01572e+00 | 5.57633e+00 |
| (2.8, 1.50e-03) | (3.0, 1.50e-03) | 9.83976e-01 | 6.71438e+00 | 1.90377e+01 |
| (2.8, 2.50e-03) | (2.8, 2.50e-03) | 6.27970e+00 | 4.20635e+01 | 1.16416e+02 |
| (2.8, 2.50e-03) | (2.8, 3.50e-03) | 2.91099e-01 | 1.95727e+00 | 5.39713e+00 |
| (2.8, 2.50e-03) | (3.0, 2.50e-03) | 9.44129e-01 | 6.16003e+00 | 1.66131e+01 |
| (2.8, 3.50e-03) | (2.8, 3.50e-03) | 6.22825e+00 | 4.25102e+01 | 1.20080e+02 |
| (2.8, 3.50e-03) | (2.8, 4.50e-03) | 2.89297e-01 | 2.00838e+00 | 5.73613e+00 |
| (2.8, 3.50e-03) | (3.0, 3.50e-03) | 9.37010e-01 | 6.23297e+00 | 1.71570e+01 |
| (2.8, 4.50e-03) | (2.8, 4.50e-03) | 6.21284e+00 | 4.41133e+01 | 1.30252e+02 |
| (2.8, 4.50e-03) | (2.8, 5.65e-03) | 2.96135e-01 | 2.15110e+00 | 6.46983e+00 |
| (2.8, 4.50e-03) | (3.0, 4.50e-03) | 9.35695e-01 | 6.48164e+00 | 1.86491e+01 |
| (2.8, 5.65e-03) | (2.8, 5.65e-03) | 8.15239e+00 | 6.11508e+01 | 1.92652e+02 |
| (2.8, 5.65e-03) | (2.8, 7.11e-03) | 3.08762e-01 | 2.39288e+00 | 7.78469e+00 |
| (2.8, 5.65e-03) | (3.0, 5.65e-03) | 1.22978e+00 | 9.01298e+00 | 2.76768e+01 |
| (2.8, 7.11e-03) | (2.8, 7.11e-03) | 1.02003e+01 | 8.23974e+01 | 2.85234e+02 |
| (2.8, 7.11e-03) | (2.8, 8.95e-03) | 3.13595e-01 | 2.64146e+00 | 9.59219e+00 |
| (2.8, 7.11e-03) | (3.0, 7.11e-03) | 1.54175e+00 | 1.21941e+01 | 4.11649e+01 |
| (2.8, 8.95e-03) | (2.8, 8.95e-03) | 1.23625e+01 | 1.09489e+02 | 4.31242e+02 |
| (2.8, 8.95e-03) | (2.8, 1.13e-02) | 3.05540e-01 | 2.84597e+00 | 1.19878e+01 |
| (2.8, 8.95e-03) | (3.0, 8.95e-03) | 1.87274e+00 | 1.62839e+01 | 6.26058e+01 |
| (2.8, 1.13e-02) | (2.8, 1.13e-02) | 1.41806e+01 | 1.39853e+02 | 6.53611e+02 |
| (2.8, 1.13e-02) | (2.8, 1.42e-02) | 2.77299e-01 | 2.89608e+00 | 1.48106e+01 |
| (2.8, 1.13e-02) | (3.0, 1.13e-02) | 2.15315e+00 | 2.09173e+01 | 9.55953e+01 |
| (2.8, 1.42e-02) | (2.8, 1.42e-02) | 1.48480e+01 | 1.64715e+02 | 9.57285e+02 |
| (2.8, 1.42e-02) | (2.8, 1.79e-02) | 2.23987e-01 | 2.63994e+00 | 1.72012e+01 |
| (2.8, 1.42e-02) | (3.0, 1.42e-02) | 2.25951e+00 | 2.47825e+01 | 1.41276e+02 |
| (2.8, 1.79e-02) | (2.8, 1.79e-02) | 1.34239e+01 | 1.67516e+02 | 1.26224e+03 |
| (2.8, 1.79e-02) | (2.8, 2.25e-02) | 1.50024e-01 | 1.98348e+00 | 1.70585e+01 |
| (2.8, 1.79e-02) | (3.0, 1.79e-02) | 2.04671e+00 | 2.53468e+01 | 1.88208e+02 |
| (2.8, 2.25e-02) | (2.8, 2.25e-02) | 9.63437e+00 | 1.33353e+02 | 1.32166e+03 |
| (2.8, 2.25e-02) | (2.8, 2.83e-02) | 7.47338e-02 | 1.08456e+00 | 1.22374e+01 |
| (2.8, 2.25e-02) | (3.0, 2.25e-02) | 1.47106e+00 | 2.02719e+01 | 1.99146e+02 |
| (2.8, 2.83e-02) | (2.8, 2.83e-02) | 4.84536e+00 | 7.23666e+01 | 9.09116e+02 |
| (2.8, 2.83e-02) | (2.8, 3.56e-02) | 2.34347e-02 | 3.61098e-01 | 4.99663e+00 |
| (2.8, 2.83e-02) | (3.0, 2.83e-02) | 7.40502e-01 | 1.10355e+01 | 1.38180e+02 |
| (2.8, 3.56e-02) | (2.8, 3.56e-02) | 1.42243e+00 | 2.21910e+01 | 3.25188e+02 |
| (2.8, 3.56e-02) | (2.8, 4.49e-02) | 3.57537e-03 | 5.66408e-02 | 8.69766e-01 |
| (2.8, 3.56e-02) | (3.0, 3.56e-02) | 2.17483e-01 | 3.38942e+00 | 4.96872e+01 |
| (2.8, 4.49e-02) | (2.8, 4.49e-02) | 1.86606e-01 | 2.96409e+00 | 4.65273e+01 |
| (2.8, 4.49e-02) | (2.8, 5.65e-02) | 1.77421e-04 | 2.83369e-03 | 4.49185e-02 |
| (2.8, 4.49e-02) | (3.0, 4.49e-02) | 2.85354e-02 | 4.52991e-01 | 7.12403e+00 |
| (2.8, 5.65e-02) | (2.8, 5.65e-02) | 7.33805e-03 | 1.17119e-01 | 1.87352e+00 |
| (2.8, 5.65e-02) | (2.8, 7.11e-02) | 1.52564e-06 | 2.43995e-05 | 3.88680e-04 |
| (2.8, 5.65e-02) | (3.0, 5.65e-02) | 1.12214e-03 | 1.79007e-02 | 2.86994e-01 |
| (2.8, 7.11e-02) | (2.8, 7.11e-02) | 4.60777e-05 | 7.35919e-04 | 1.18042e-02 |
| (2.8, 7.11e-02) | (2.8, 8.95e-02) | 8.83790e-10 | 1.41375e-08 | 2.25203e-07 |
| (2.8, 7.11e-02) | (3.0, 7.11e-02) | 7.04601e-06 | 1.12477e-04 | 1.80819e-03 |
| (2.8, 8.95e-02) | (2.8, 8.95e-02) | 1.64355e-08 | 2.62506e-07 | 4.21142e-06 |
| (2.8, 8.95e-02) | (2.8, 1.13e-01) | 2.62218e-14 | 4.19195e-13 | 6.69783e-12 |
| (2.8, 8.95e-02) | (3.0, 8.95e-02) | 2.51313e-09 | 4.01191e-08 | 6.45054e-07 |
| (2.8, 1.13e-01) | (2.8, 1.13e-01) | 7.58422e-14 | 1.21135e-12 | 1.94340e-11 |
| (2.8, 1.13e-01) | (3.0, 5.00e-04) | 1.19121e-12 | 1.46157e-11 | 1.25867e-10 |
| (2.8, 1.13e-01) | (3.0, 1.13e-01) | 1.15972e-14 | 1.85137e-13 | 2.97677e-12 |
| (3.0, 5.00e-04) | (3.0, 5.00e-04) | 2.60101e+00 | 2.43735e+01 | 1.16363e+02 |
| (3.0, 5.00e-04) | (3.0, 1.50e-03) | 1.28795e-01 | 9.60630e-01 | 3.08091e+00 |
| (3.0, 5.00e-04) | (3.2, 5.00e-04) | 4.13854e-01 | 3.99952e+00 | 2.05395e+01 |
| (3.0, 1.50e-03) | (3.0, 1.50e-03) | 2.41102e+00 | 1.62416e+01 | 4.51977e+01 |
| (3.0, 1.50e-03) | (3.0, 2.50e-03) | 1.13328e-01 | 7.33854e-01 | 1.95928e+00 |
| (3.0, 1.50e-03) | (3.2, 1.50e-03) | 3.44524e-01 | 2.29367e+00 | 6.25059e+00 |
| (3.0, 2.50e-03) | (3.0, 2.50e-03) | 2.31090e+00 | 1.48581e+01 | 3.92714e+01 |
| (3.0, 2.50e-03) | (3.0, 3.50e-03) | 1.10284e-01 | 7.11681e-01 | 1.89256e+00 |
| (3.0, 2.50e-03) | (3.2, 2.50e-03) | 3.29974e-01 | 2.09655e+00 | 5.43073e+00 |
| (3.0, 3.50e-03) | (3.0, 3.50e-03) | 2.29368e+00 | 1.50357e+01 | 4.05487e+01 |
| (3.0, 3.50e-03) | (3.0, 4.50e-03) | 1.09744e-01 | 7.32023e-01 | 2.01558e+00 |
| (3.0, 3.50e-03) | (3.2, 3.50e-03) | 3.27664e-01 | 2.12339e+00 | 5.61274e+00 |
| (3.0, 4.50e-03) | (3.0, 4.50e-03) | 2.29200e+00 | 1.56544e+01 | 4.41236e+01 |
| (3.0, 4.50e-03) | (3.0, 5.65e-03) | 1.12657e-01 | 7.87739e-01 | 2.28432e+00 |
| (3.0, 4.50e-03) | (3.2, 4.50e-03) | 3.27636e-01 | 2.21358e+00 | 6.11563e+00 |
| (3.0, 5.65e-03) | (3.0, 5.65e-03) | 3.01632e+00 | 2.18149e+01 | 6.56239e+01 |
| (3.0, 5.65e-03) | (3.0, 7.11e-03) | 1.17978e-01 | 8.82641e-01 | 2.76996e+00 |
| (3.0, 5.65e-03) | (3.2, 5.65e-03) | 4.31981e-01 | 3.09301e+00 | 9.12002e+00 |
| (3.0, 7.11e-03) | (3.0, 7.11e-03) | 3.78706e+00 | 2.95948e+01 | 9.78880e+01 |
| (3.0, 7.11e-03) | (3.0, 8.95e-03) | 1.20385e-01 | 9.82687e-01 | 3.44597e+00 |
| (3.0, 7.11e-03) | (3.2, 7.11e-03) | 5.43361e-01 | 4.20887e+00 | 1.36480e+01 |
| (3.0, 8.95e-03) | (3.0, 8.95e-03) | 4.60740e+00 | 3.96489e+01 | 1.49432e+02 |
| (3.0, 8.95e-03) | (3.0, 1.13e-02) | 1.17865e-01 | 1.06915e+00 | 4.35779e+00 |
| (3.0, 8.95e-03) | (3.2, 8.95e-03) | 6.62300e-01 | 5.65815e+00 | 2.09171e+01 |
| (3.0, 1.13e-02) | (3.0, 1.13e-02) | 5.30587e+00 | 5.11163e+01 | 2.29239e+02 |
| (3.0, 1.13e-02) | (3.0, 1.42e-02) | 1.07484e-01 | 1.09952e+00 | 5.46136e+00 |
| (3.0, 1.13e-02) | (3.2, 1.13e-02) | 7.64085e-01 | 7.32170e+00 | 3.22411e+01 |
| (3.0, 1.42e-02) | (3.0, 1.42e-02) | 5.57644e+00 | 6.07916e+01 | 3.40679e+02 |
| (3.0, 1.42e-02) | (3.0, 1.79e-02) | 8.71996e-02 | 1.01292e+00 | 6.44957e+00 |
| (3.0, 1.42e-02) | (3.2, 1.42e-02) | 8.04370e-01 | 8.74015e+00 | 4.81786e+01 |
| (3.0, 1.79e-02) | (3.0, 1.79e-02) | 5.05779e+00 | 6.23975e+01 | 4.56717e+02 |
| (3.0, 1.79e-02) | (3.0, 2.25e-02) | 5.86180e-02 | 7.68289e-01 | 6.51335e+00 |
| (3.0, 1.79e-02) | (3.2, 1.79e-02) | 7.30555e-01 | 9.00168e+00 | 6.49768e+01 |
| (3.0, 2.25e-02) | (3.0, 2.25e-02) | 3.63873e+00 | 5.00484e+01 | 4.86314e+02 |
| (3.0, 2.25e-02) | (3.0, 2.83e-02) | 2.92792e-02 | 4.23152e-01 | 4.75319e+00 |
| (3.0, 2.25e-02) | (3.2, 2.25e-02) | 5.26113e-01 | 7.23956e+00 | 6.95870e+01 |
| (3.0, 2.83e-02) | (3.0, 2.83e-02) | 1.83276e+00 | 2.72969e+01 | 3.39161e+02 |
| (3.0, 2.83e-02) | (3.0, 3.56e-02) | 9.19804e-03 | 1.41522e-01 | 1.96504e+00 |
| (3.0, 2.83e-02) | (3.2, 2.83e-02) | 2.65159e-01 | 3.95530e+00 | 4.87465e+01 |
| (3.0, 3.56e-02) | (3.0, 3.56e-02) | 5.38433e-01 | 8.39190e+00 | 1.22323e+02 |
| (3.0, 3.56e-02) | (3.0, 4.49e-02) | 1.40512e-03 | 2.22516e-02 | 3.44248e-01 |
| (3.0, 3.56e-02) | (3.2, 3.56e-02) | 7.79229e-02 | 1.21697e+00 | 1.76239e+01 |
| (3.0, 4.49e-02) | (3.0, 4.49e-02) | 7.06526e-02 | 1.12191e+00 | 1.75584e+01 |
| (3.0, 4.49e-02) | (3.0, 5.65e-02) | 6.98078e-05 | 1.11485e-03 | 1.78276e-02 |
| (3.0, 4.49e-02) | (3.2, 4.49e-02) | 1.02257e-02 | 1.62735e-01 | 2.53181e+00 |
| (3.0, 5.65e-02) | (3.0, 5.65e-02) | 2.77830e-03 | 4.43356e-02 | 7.07494e-01 |
| (3.0, 5.65e-02) | (3.0, 7.11e-02) | 6.01505e-07 | 9.61966e-06 | 1.54674e-04 |
| (3.0, 5.65e-02) | (3.2, 5.65e-02) | 4.02079e-04 | 6.43064e-03 | 1.02024e-01 |
| (3.0, 7.11e-02) | (3.0, 7.11e-02) | 1.74438e-05 | 2.78557e-04 | 4.45730e-03 |
| (3.0, 7.11e-02) | (3.0, 8.95e-02) | 3.49870e-10 | 5.59677e-09 | 9.00645e-08 |
| (3.0, 7.11e-02) | (3.2, 7.11e-02) | 2.52402e-06 | 4.03963e-05 | 6.42677e-04 |
| (3.0, 8.95e-02) | (3.0, 8.95e-02) | 6.22108e-09 | 9.93473e-08 | 1.58993e-06 |
| (3.0, 8.95e-02) | (3.0, 1.13e-01) | 1.02046e-14 | 1.63135e-13 | 2.61959e-12 |
| (3.0, 8.95e-02) | (3.2, 8.95e-02) | 8.99930e-10 | 1.44040e-08 | 2.29199e-07 |
| (3.0, 1.13e-01) | (3.0, 1.13e-01) | 2.87091e-14 | 4.58472e-13 | 7.33742e-12 |
| (3.0, 1.13e-01) | (3.2, 5.00e-04) | 4.98073e-13 | 6.28942e-12 | 5.94540e-11 |
| (3.0, 1.13e-01) | (3.2, 1.13e-01) | 4.15327e-15 | 6.64761e-14 | 1.05779e-12 |
| (3.2, 5.00e-04) | (3.2, 5.00e-04) | 8.99113e-01 | 8.42594e+00 | 4.00227e+01 |
| (3.2, 5.00e-04) | (3.2, 1.50e-03) | 4.71343e-02 | 3.47010e-01 | 1.08912e+00 |
| (3.2, 5.00e-04) | (3.4, 5.00e-04) | 1.42292e-01 | 1.38594e+00 | 7.18762e+00 |
| (3.2, 1.50e-03) | (3.2, 1.50e-03) | 8.27230e-01 | 5.50491e+00 | 1.49475e+01 |
| (3.2, 1.50e-03) | (3.2, 2.50e-03) | 4.12677e-02 | 2.62394e-01 | 6.81604e-01 |
| (3.2, 1.50e-03) | (3.4, 1.50e-03) | 1.18061e-01 | 7.85726e-01 | 2.12792e+00 |
| (3.2, 2.50e-03) | (3.2, 2.50e-03) | 7.91779e-01 | 5.02128e+00 | 1.29389e+01 |
| (3.2, 2.50e-03) | (3.2, 3.50e-03) | 4.01370e-02 | 2.54224e-01 | 6.57487e-01 |
| (3.2, 2.50e-03) | (3.4, 2.50e-03) | 1.13012e-01 | 7.17275e-01 | 1.84545e+00 |
| (3.2, 3.50e-03) | (3.2, 3.50e-03) | 7.86148e-01 | 5.08431e+00 | 1.33657e+01 |
| (3.2, 3.50e-03) | (3.2, 4.50e-03) | 3.99641e-02 | 2.61803e-01 | 7.01020e-01 |
| (3.2, 3.50e-03) | (3.4, 3.50e-03) | 1.12241e-01 | 7.26716e-01 | 1.90809e+00 |
| (3.2, 4.50e-03) | (3.2, 4.50e-03) | 7.86284e-01 | 5.30268e+00 | 1.45698e+01 |
| (3.2, 4.50e-03) | (3.2, 5.65e-03) | 4.11051e-02 | 2.82527e-01 | 7.96806e-01 |
| (3.2, 4.50e-03) | (3.4, 4.50e-03) | 1.12277e-01 | 7.58246e-01 | 2.08135e+00 |
| (3.2, 5.65e-03) | (3.2, 5.65e-03) | 1.03732e+00 | 7.41624e+00 | 2.17516e+01 |
| (3.2, 5.65e-03) | (3.2, 7.11e-03) | 4.31823e-02 | 3.17978e-01 | 9.70797e-01 |
| (3.2, 5.65e-03) | (3.4, 5.65e-03) | 1.48016e-01 | 1.06004e+00 | 3.10711e+00 |
| (3.2, 7.11e-03) | (3.2, 7.11e-03) | 1.30562e+00 | 1.01034e+01 | 3.25981e+01 |
| (3.2, 7.11e-03) | (3.2, 8.95e-03) | 4.42011e-02 | 3.55787e-01 | 1.21455e+00 |
| (3.2, 7.11e-03) | (3.4, 7.11e-03) | 1.86212e-01 | 1.44399e+00 | 4.65804e+00 |
| (3.2, 8.95e-03) | (3.2, 8.95e-03) | 1.59248e+00 | 1.36005e+01 | 5.00497e+01 |
| (3.2, 8.95e-03) | (3.2, 1.13e-02) | 4.34104e-02 | 3.89218e-01 | 1.54630e+00 |
| (3.2, 8.95e-03) | (3.4, 8.95e-03) | 2.27041e-01 | 1.94383e+00 | 7.15586e+00 |
| (3.2, 1.13e-02) | (3.2, 1.13e-02) | 1.83840e+00 | 1.76240e+01 | 7.73062e+01 |
| (3.2, 1.13e-02) | (3.2, 1.42e-02) | 3.97041e-02 | 4.02556e-01 | 1.95303e+00 |
| (3.2, 1.13e-02) | (3.4, 1.13e-02) | 2.62017e-01 | 2.51897e+00 | 1.10605e+01 |
| (3.2, 1.42e-02) | (3.2, 1.42e-02) | 1.93643e+00 | 2.10669e+01 | 1.15783e+02 |
| (3.2, 1.42e-02) | (3.2, 1.79e-02) | 3.22958e-02 | 3.72874e-01 | 2.32630e+00 |
| (3.2, 1.42e-02) | (3.4, 1.42e-02) | 2.75899e-01 | 3.01081e+00 | 1.65755e+01 |
| (3.2, 1.79e-02) | (3.2, 1.79e-02) | 1.75949e+00 | 2.17218e+01 | 1.56499e+02 |
| (3.2, 1.79e-02) | (3.2, 2.25e-02) | 2.17567e-02 | 2.84129e-01 | 2.36968e+00 |
| (3.2, 1.79e-02) | (3.4, 1.79e-02) | 2.50604e-01 | 3.10349e+00 | 2.24085e+01 |
| (3.2, 2.25e-02) | (3.2, 2.25e-02) | 1.26747e+00 | 1.74830e+01 | 1.67903e+02 |
| (3.2, 2.25e-02) | (3.2, 2.83e-02) | 1.08850e-02 | 1.57012e-01 | 1.74204e+00 |
| (3.2, 2.25e-02) | (3.4, 2.25e-02) | 1.80463e-01 | 2.49658e+00 | 2.40284e+01 |
| (3.2, 2.83e-02) | (3.2, 2.83e-02) | 6.38895e-01 | 9.55534e+00 | 1.17737e+02 |
| (3.2, 2.83e-02) | (3.2, 3.56e-02) | 3.42361e-03 | 5.26181e-02 | 7.23575e-01 |
| (3.2, 2.83e-02) | (3.4, 2.83e-02) | 9.09376e-02 | 1.36368e+00 | 1.68287e+01 |
| (3.2, 3.56e-02) | (3.2, 3.56e-02) | 1.87764e-01 | 2.94029e+00 | 4.25788e+01 |
| (3.2, 3.56e-02) | (3.2, 4.49e-02) | 5.23539e-04 | 8.28318e-03 | 1.27041e-01 |
| (3.2, 3.56e-02) | (3.4, 3.56e-02) | 2.67198e-02 | 4.19417e-01 | 6.07800e+00 |
| (3.2, 4.49e-02) | (3.2, 4.49e-02) | 2.46401e-02 | 3.93175e-01 | 6.11636e+00 |
| (3.2, 4.49e-02) | (3.2, 5.65e-02) | 2.60444e-05 | 4.15513e-04 | 6.58809e-03 |
| (3.2, 4.49e-02) | (3.4, 4.49e-02) | 3.50616e-03 | 5.60718e-02 | 8.72406e-01 |
| (3.2, 5.65e-02) | (3.2, 5.65e-02) | 9.68828e-04 | 1.55361e-02 | 2.46446e-01 |
| (3.2, 5.65e-02) | (3.2, 7.11e-02) | 2.24831e-07 | 3.59110e-06 | 5.72474e-05 |
| (3.2, 5.65e-02) | (3.4, 5.65e-02) | 1.37868e-04 | 2.21567e-03 | 3.51449e-02 |
| (3.2, 7.11e-02) | (3.2, 7.11e-02) | 6.08141e-06 | 9.75908e-05 | 1.55231e-03 |
| (3.2, 7.11e-02) | (3.2, 8.95e-02) | 1.31312e-10 | 2.09684e-09 | 3.34481e-08 |
| (3.2, 7.11e-02) | (3.4, 7.11e-02) | 8.65563e-07 | 1.39200e-05 | 2.21396e-04 |
| (3.2, 8.95e-02) | (3.2, 8.95e-02) | 2.16816e-09 | 3.47956e-08 | 5.53560e-07 |
| (3.2, 8.95e-02) | (3.2, 1.13e-01) | 3.71754e-15 | 5.94735e-14 | 9.47802e-13 |
| (3.2, 8.95e-02) | (3.4, 8.95e-02) | 3.08664e-10 | 4.96422e-09 | 7.89669e-08 |
| (3.2, 1.13e-01) | (3.2, 1.13e-01) | 1.00065e-14 | 1.60589e-13 | 2.55484e-12 |
| (3.2, 1.13e-01) | (3.4, 5.00e-04) | 1.46415e-13 | 1.79065e-12 | 1.48857e-11 |
| (3.2, 1.13e-01) | (3.4, 1.13e-01) | 1.42446e-15 | 2.29096e-14 | 3.64433e-13 |
| (3.4, 5.00e-04) | (3.4, 5.00e-04) | 3.11153e-01 | 2.94197e+00 | 1.41147e+01 |
| (3.4, 5.00e-04) | (3.4, 1.50e-03) | 1.45758e-02 | 1.07807e-01 | 3.38017e-01 |
| (3.4, 5.00e-04) | (3.6, 5.00e-04) | 4.81746e-02 | 4.74636e-01 | 2.52315e+00 |
| (3.4, 1.50e-03) | (3.4, 1.50e-03) | 2.87404e-01 | 1.92604e+00 | 5.23550e+00 |
| (3.4, 1.50e-03) | (3.4, 2.50e-03) | 1.27883e-02 | 8.17293e-02 | 2.12124e-01 |
| (3.4, 1.50e-03) | (3.6, 1.50e-03) | 4.00525e-02 | 2.70434e-01 | 7.42830e-01 |
| (3.4, 2.50e-03) | (3.4, 2.50e-03) | 2.75098e-01 | 1.75650e+00 | 4.52880e+00 |
| (3.4, 2.50e-03) | (3.4, 3.50e-03) | 1.24462e-02 | 7.92556e-02 | 2.04852e-01 |
| (3.4, 2.50e-03) | (3.6, 2.50e-03) | 3.83691e-02 | 2.47185e-01 | 6.44767e-01 |
| (3.4, 3.50e-03) | (3.4, 3.50e-03) | 2.73144e-01 | 1.77874e+00 | 4.67981e+00 |
| (3.4, 3.50e-03) | (3.4, 4.50e-03) | 1.23955e-02 | 8.16558e-02 | 2.18602e-01 |
| (3.4, 3.50e-03) | (3.6, 3.50e-03) | 3.80971e-02 | 2.50350e-01 | 6.66662e-01 |
| (3.4, 4.50e-03) | (3.4, 4.50e-03) | 2.73185e-01 | 1.85537e+00 | 5.10423e+00 |
| (3.4, 4.50e-03) | (3.4, 5.65e-03) | 1.27248e-02 | 8.79676e-02 | 2.48166e-01 |
| (3.4, 4.50e-03) | (3.6, 4.50e-03) | 3.80859e-02 | 2.60968e-01 | 7.26961e-01 |
| (3.4, 5.65e-03) | (3.4, 5.65e-03) | 3.59569e-01 | 2.58925e+00 | 7.60801e+00 |
| (3.4, 5.65e-03) | (3.4, 7.11e-03) | 1.33184e-02 | 9.86652e-02 | 3.01547e-01 |
| (3.4, 5.65e-03) | (3.6, 5.65e-03) | 5.00715e-02 | 3.63680e-01 | 1.08238e+00 |
| (3.4, 7.11e-03) | (3.4, 7.11e-03) | 4.51751e-01 | 3.52145e+00 | 1.13912e+01 |
| (3.4, 7.11e-03) | (3.4, 8.95e-03) | 1.35900e-02 | 1.10073e-01 | 3.76504e-01 |
| (3.4, 7.11e-03) | (3.6, 7.11e-03) | 6.28300e-02 | 4.93722e-01 | 1.61837e+00 |
| (3.4, 8.95e-03) | (3.4, 8.95e-03) | 5.50102e-01 | 4.73255e+00 | 1.74770e+01 |
| (3.4, 8.95e-03) | (3.4, 1.13e-02) | 1.33076e-02 | 1.20065e-01 | 4.78449e-01 |
| (3.4, 8.95e-03) | (3.6, 8.95e-03) | 7.64043e-02 | 6.62007e-01 | 2.47821e+00 |
| (3.4, 1.13e-02) | (3.4, 1.13e-02) | 6.34079e-01 | 6.12174e+00 | 2.69719e+01 |
| (3.4, 1.13e-02) | (3.4, 1.42e-02) | 1.21369e-02 | 1.23796e-01 | 6.03020e-01 |
| (3.4, 1.13e-02) | (3.6, 1.13e-02) | 8.79400e-02 | 8.53939e-01 | 3.81411e+00 |
| (3.4, 1.42e-02) | (3.4, 1.42e-02) | 6.66905e-01 | 7.30251e+00 | 4.03368e+01 |
| (3.4, 1.42e-02) | (3.4, 1.79e-02) | 9.84529e-03 | 1.14280e-01 | 7.16206e-01 |
| (3.4, 1.42e-02) | (3.6, 1.42e-02) | 9.23568e-02 | 1.01532e+00 | 5.68163e+00 |
| (3.4, 1.79e-02) | (3.4, 1.79e-02) | 6.05125e-01 | 7.51140e+00 | 5.43740e+01 |
| (3.4, 1.79e-02) | (3.4, 2.25e-02) | 6.61509e-03 | 8.67603e-02 | 7.26461e-01 |
| (3.4, 1.79e-02) | (3.6, 1.79e-02) | 8.36854e-02 | 1.04070e+00 | 7.61695e+00 |
| (3.4, 2.25e-02) | (3.4, 2.25e-02) | 4.35364e-01 | 6.03019e+00 | 5.80875e+01 |
| (3.4, 2.25e-02) | (3.4, 2.83e-02) | 3.30139e-03 | 4.77654e-02 | 5.30950e-01 |
| (3.4, 2.25e-02) | (3.6, 2.25e-02) | 6.01383e-02 | 8.32695e-01 | 8.08155e+00 |
| (3.4, 2.83e-02) | (3.4, 2.83e-02) | 2.19238e-01 | 3.28836e+00 | 4.05237e+01 |
| (3.4, 2.83e-02) | (3.4, 3.56e-02) | 1.03600e-03 | 1.59530e-02 | 2.19150e-01 |
| (3.4, 2.83e-02) | (3.6, 2.83e-02) | 3.02585e-02 | 4.52893e-01 | 5.59901e+00 |
| (3.4, 3.56e-02) | (3.4, 3.56e-02) | 6.43916e-02 | 1.01033e+00 | 1.45925e+01 |
| (3.4, 3.56e-02) | (3.4, 4.49e-02) | 1.58072e-04 | 2.50407e-03 | 3.82820e-02 |
| (3.4, 3.56e-02) | (3.6, 3.56e-02) | 8.88282e-03 | 1.38929e-01 | 2.00598e+00 |
| (3.4, 4.49e-02) | (3.4, 4.49e-02) | 8.44832e-03 | 1.35014e-01 | 2.09153e+00 |
| (3.4, 4.49e-02) | (3.4, 5.65e-02) | 7.84265e-06 | 1.25245e-04 | 1.97773e-03 |
| (3.4, 4.49e-02) | (3.6, 4.49e-02) | 1.16523e-03 | 1.85531e-02 | 2.86811e-01 |
| (3.4, 5.65e-02) | (3.4, 5.65e-02) | 3.32237e-04 | 5.33519e-03 | 8.42333e-02 |
| (3.4, 5.65e-02) | (3.4, 7.11e-02) | 6.74116e-08 | 1.07771e-06 | 1.71084e-05 |
| (3.4, 5.65e-02) | (3.6, 5.65e-02) | 4.58239e-05 | 7.33037e-04 | 1.15433e-02 |
| (3.4, 7.11e-02) | (3.4, 7.11e-02) | 2.08638e-06 | 3.35270e-05 | 5.30737e-04 |
| (3.4, 7.11e-02) | (3.4, 8.95e-02) | 3.90198e-11 | 6.23593e-10 | 9.90736e-09 |
| (3.4, 7.11e-02) | (3.6, 7.11e-02) | 2.87797e-07 | 4.60677e-06 | 7.27323e-05 |
| (3.4, 8.95e-02) | (3.4, 8.95e-02) | 7.44276e-10 | 1.19608e-08 | 1.89371e-07 |
| (3.4, 8.95e-02) | (3.4, 1.13e-01) | 1.17120e-15 | 1.87601e-14 | 2.97674e-13 |
| (3.4, 8.95e-02) | (3.6, 8.95e-02) | 1.02682e-10 | 1.64366e-09 | 2.59550e-08 |
| (3.4, 1.13e-01) | (3.4, 1.13e-01) | 3.43440e-15 | 5.51923e-14 | 8.73851e-13 |
| (3.4, 1.13e-01) | (3.6, 5.00e-04) | 4.07195e-14 | 5.01450e-13 | 4.10295e-12 |
| (3.4, 1.13e-01) | (3.6, 1.13e-01) | 4.73790e-16 | 7.58422e-15 | 1.19763e-13 |
| (3.6, 5.00e-04) | (3.6, 5.00e-04) | 9.46269e-02 | 9.08247e-01 | 4.53217e+00 |
| (3.6, 5.00e-04) | (3.6, 1.50e-03) | 4.55722e-03 | 3.47592e-02 | 1.12591e-01 |
| (3.6, 5.00e-04) | (3.8, 5.00e-04) | 1.16617e-02 | 1.16342e-01 | 6.37745e-01 |
| (3.6, 1.50e-03) | (3.6, 1.50e-03) | 8.72591e-02 | 5.97647e-01 | 1.68318e+00 |
| (3.6, 1.50e-03) | (3.6, 2.50e-03) | 4.00467e-03 | 2.64427e-02 | 7.07342e-02 |
| (3.6, 1.50e-03) | (3.8, 1.50e-03) | 9.82097e-03 | 6.86618e-02 | 1.99005e-01 |
| (3.6, 2.50e-03) | (3.6, 2.50e-03) | 8.36159e-02 | 5.46065e-01 | 1.45752e+00 |
| (3.6, 2.50e-03) | (3.6, 3.50e-03) | 3.89741e-03 | 2.56377e-02 | 6.83036e-02 |
| (3.6, 2.50e-03) | (3.8, 2.50e-03) | 9.42402e-03 | 6.29526e-02 | 1.73070e-01 |
| (3.6, 3.50e-03) | (3.6, 3.50e-03) | 8.29741e-02 | 5.52447e-01 | 1.50509e+00 |
| (3.6, 3.50e-03) | (3.6, 4.50e-03) | 3.87770e-03 | 2.63705e-02 | 7.28136e-02 |
| (3.6, 3.50e-03) | (3.8, 3.50e-03) | 9.34813e-03 | 6.36507e-02 | 1.78668e-01 |
| (3.6, 4.50e-03) | (3.6, 4.50e-03) | 8.28925e-02 | 5.75151e-01 | 1.63947e+00 |
| (3.6, 4.50e-03) | (3.6, 5.65e-03) | 3.97673e-03 | 2.83592e-02 | 8.25576e-02 |
| (3.6, 4.50e-03) | (3.8, 4.50e-03) | 9.32863e-03 | 6.61399e-02 | 1.94329e-01 |
| (3.6, 5.65e-03) | (3.6, 5.65e-03) | 1.09001e-01 | 8.01100e-01 | 2.44070e+00 |
| (3.6, 5.65e-03) | (3.6, 7.11e-03) | 4.15701e-03 | 3.17324e-02 | 1.00123e-01 |
| (3.6, 5.65e-03) | (3.8, 5.65e-03) | 1.22843e-02 | 9.21508e-02 | 2.89638e-01 |
| (3.6, 7.11e-03) | (3.6, 7.11e-03) | 1.36731e-01 | 1.08604e+00 | 3.64564e+00 |
| (3.6, 7.11e-03) | (3.6, 8.95e-03) | 4.23405e-03 | 3.52710e-02 | 1.24615e-01 |
| (3.6, 7.11e-03) | (3.8, 7.11e-03) | 1.54130e-02 | 1.24736e-01 | 4.32290e-01 |
| (3.6, 8.95e-03) | (3.6, 8.95e-03) | 1.66162e-01 | 1.45310e+00 | 5.57184e+00 |
| (3.6, 8.95e-03) | (3.6, 1.13e-02) | 4.13686e-03 | 3.82819e-02 | 1.57585e-01 |
| (3.6, 8.95e-03) | (3.8, 8.95e-03) | 1.87222e-02 | 1.66406e-01 | 6.59015e-01 |
| (3.6, 1.13e-02) | (3.6, 1.13e-02) | 1.91078e-01 | 1.86901e+00 | 8.54850e+00 |
| (3.6, 1.13e-02) | (3.6, 1.42e-02) | 3.76360e-03 | 3.92261e-02 | 1.97168e-01 |
| (3.6, 1.13e-02) | (3.8, 1.13e-02) | 2.15091e-02 | 2.13132e-01 | 1.00634e+00 |
| (3.6, 1.42e-02) | (3.6, 1.42e-02) | 2.00469e-01 | 2.21455e+00 | 1.26742e+01 |
| (3.6, 1.42e-02) | (3.6, 1.79e-02) | 3.04535e-03 | 3.59517e-02 | 2.31704e-01 |
| (3.6, 1.42e-02) | (3.8, 1.42e-02) | 2.25384e-02 | 2.51209e-01 | 1.48110e+00 |
| (3.6, 1.79e-02) | (3.6, 1.79e-02) | 1.81464e-01 | 2.26141e+00 | 1.68807e+01 |
| (3.6, 1.79e-02) | (3.6, 2.25e-02) | 2.04159e-03 | 2.70944e-02 | 2.31688e-01 |
| (3.6, 1.79e-02) | (3.8, 1.79e-02) | 2.03758e-02 | 2.55063e-01 | 1.95252e+00 |
| (3.6, 2.25e-02) | (3.6, 2.25e-02) | 1.30295e-01 | 1.80315e+00 | 1.77690e+01 |
| (3.6, 2.25e-02) | (3.6, 2.83e-02) | 1.01718e-03 | 1.48234e-02 | 1.66588e-01 |
| (3.6, 2.25e-02) | (3.8, 2.25e-02) | 1.46150e-02 | 2.02304e-01 | 2.02995e+00 |
| (3.6, 2.83e-02) | (3.6, 2.83e-02) | 6.55213e-02 | 9.78139e-01 | 1.22164e+01 |
| (3.6, 2.83e-02) | (3.6, 3.56e-02) | 3.18897e-04 | 4.93071e-03 | 6.78064e-02 |
| (3.6, 2.83e-02) | (3.8, 2.83e-02) | 7.34451e-03 | 1.09309e-01 | 1.37906e+00 |
| (3.6, 3.56e-02) | (3.6, 3.56e-02) | 1.92291e-02 | 2.99594e-01 | 4.35309e+00 |
| (3.6, 3.56e-02) | (3.6, 4.49e-02) | 4.86438e-05 | 7.72662e-04 | 1.17543e-02 |
| (3.6, 3.56e-02) | (3.8, 3.56e-02) | 2.15475e-03 | 3.34047e-02 | 4.87324e-01 |
| (3.6, 4.49e-02) | (3.6, 4.49e-02) | 2.52205e-03 | 3.99824e-02 | 6.20791e-01 |
| (3.6, 4.49e-02) | (3.6, 5.65e-02) | 2.41386e-06 | 3.86443e-05 | 6.05858e-04 |
| (3.6, 4.49e-02) | (3.8, 4.49e-02) | 2.82555e-04 | 4.45349e-03 | 6.92207e-02 |
| (3.6, 5.65e-02) | (3.6, 5.65e-02) | 9.91674e-05 | 1.57925e-03 | 2.49641e-02 |
| (3.6, 5.65e-02) | (3.6, 7.11e-02) | 2.07605e-08 | 3.32828e-07 | 5.24078e-06 |
| (3.6, 5.65e-02) | (3.8, 5.65e-02) | 1.11062e-05 | 1.75806e-04 | 2.77960e-03 |
| (3.6, 7.11e-02) | (3.6, 7.11e-02) | 6.22677e-07 | 9.92231e-06 | 1.57243e-04 |
| (3.6, 7.11e-02) | (3.6, 8.95e-02) | 1.20317e-11 | 1.92986e-10 | 3.03705e-09 |
| (3.6, 7.11e-02) | (3.8, 7.11e-02) | 6.96971e-08 | 1.10389e-06 | 1.74940e-05 |
| (3.6, 8.95e-02) | (3.6, 8.95e-02) | 2.22096e-10 | 3.53914e-09 | 5.60960e-08 |
| (3.6, 8.95e-02) | (3.6, 1.13e-01) | 3.55861e-16 | 5.69245e-15 | 8.98016e-14 |
| (3.6, 8.95e-02) | (3.8, 8.95e-02) | 2.48411e-11 | 3.93438e-10 | 6.23544e-09 |
| (3.6, 1.13e-01) | (3.6, 1.13e-01) | 1.02488e-15 | 1.63318e-14 | 2.58863e-13 |
| (3.6, 1.13e-01) | (3.8, 5.00e-04) | 1.34861e-14 | 1.66028e-13 | 1.41809e-12 |
| (3.6, 1.13e-01) | (3.8, 1.13e-01) | 1.14655e-16 | 1.81597e-15 | 2.87818e-14 |
| (3.8, 5.00e-04) | (3.8, 5.00e-04) | 1.86906e-02 | 1.83536e-01 | 9.59750e-01 |
| (3.8, 5.00e-04) | (3.8, 1.50e-03) | 1.19706e-03 | 9.63561e-03 | 3.37251e-02 |
| (3.8, 5.00e-04) | (4.0, 5.00e-04) | 1.53856e-03 | 1.55236e-02 | 8.79352e-02 |
| (3.8, 1.50e-03) | (3.8, 1.50e-03) | 1.70570e-02 | 1.21550e-01 | 3.61501e-01 |
| (3.8, 1.50e-03) | (3.8, 2.50e-03) | 1.05020e-03 | 7.33882e-03 | 2.09831e-02 |
| (3.8, 1.50e-03) | (4.0, 1.50e-03) | 1.31573e-03 | 9.65025e-03 | 3.01602e-02 |
| (3.8, 2.50e-03) | (3.8, 2.50e-03) | 1.63752e-02 | 1.11444e-01 | 3.13628e-01 |
| (3.8, 2.50e-03) | (3.8, 3.50e-03) | 1.02032e-03 | 7.09633e-03 | 2.01696e-02 |
| (3.8, 2.50e-03) | (4.0, 2.50e-03) | 1.26551e-03 | 8.89064e-03 | 2.63237e-02 |
| (3.8, 3.50e-03) | (3.8, 3.50e-03) | 1.62298e-02 | 1.12493e-01 | 3.23125e-01 |
| (3.8, 3.50e-03) | (3.8, 4.50e-03) | 1.01262e-03 | 7.26763e-03 | 2.14084e-02 |
| (3.8, 3.50e-03) | (4.0, 3.50e-03) | 1.25329e-03 | 8.96241e-03 | 2.70941e-02 |
| (3.8, 4.50e-03) | (3.8, 4.50e-03) | 1.61784e-02 | 1.16646e-01 | 3.50745e-01 |
| (3.8, 4.50e-03) | (3.8, 5.65e-03) | 1.04098e-03 | 7.81904e-03 | 2.43116e-02 |
| (3.8, 4.50e-03) | (4.0, 4.50e-03) | 1.24715e-03 | 9.26308e-03 | 2.93267e-02 |
| (3.8, 5.65e-03) | (3.8, 5.65e-03) | 2.13503e-02 | 1.62689e-01 | 5.23339e-01 |
| (3.8, 5.65e-03) | (3.8, 7.11e-03) | 1.09469e-03 | 8.77566e-03 | 2.96226e-02 |
| (3.8, 5.65e-03) | (4.0, 5.65e-03) | 1.65282e-03 | 1.29372e-02 | 4.38192e-02 |
| (3.8, 7.11e-03) | (3.8, 7.11e-03) | 2.68119e-02 | 2.20036e-01 | 7.80462e-01 |
| (3.8, 7.11e-03) | (3.8, 8.95e-03) | 1.11894e-03 | 9.74714e-03 | 3.68843e-02 |
| (3.8, 7.11e-03) | (4.0, 7.11e-03) | 2.07959e-03 | 1.74667e-02 | 6.52255e-02 |
| (3.8, 8.95e-03) | (3.8, 8.95e-03) | 3.25750e-02 | 2.92906e-01 | 1.18683e+00 |
| (3.8, 8.95e-03) | (3.8, 1.13e-02) | 1.09569e-03 | 1.05412e-02 | 4.64733e-02 |
| (3.8, 8.95e-03) | (4.0, 8.95e-03) | 2.52826e-03 | 2.31580e-02 | 9.87104e-02 |
| (3.8, 1.13e-02) | (3.8, 1.13e-02) | 3.74116e-02 | 3.73884e-01 | 1.80411e+00 |
| (3.8, 1.13e-02) | (3.8, 1.42e-02) | 9.98182e-04 | 1.07359e-02 | 5.76479e-02 |
| (3.8, 1.13e-02) | (4.0, 1.13e-02) | 2.90288e-03 | 2.93831e-02 | 1.48813e-01 |
| (3.8, 1.42e-02) | (3.8, 1.42e-02) | 3.91766e-02 | 4.38786e-01 | 2.63676e+00 |
| (3.8, 1.42e-02) | (3.8, 1.79e-02) | 8.08421e-04 | 9.76365e-03 | 6.67627e-02 |
| (3.8, 1.42e-02) | (4.0, 1.42e-02) | 3.03731e-03 | 3.42261e-02 | 2.14826e-01 |
| (3.8, 1.79e-02) | (3.8, 1.79e-02) | 3.53920e-02 | 4.43433e-01 | 3.44311e+00 |
| (3.8, 1.79e-02) | (3.8, 2.25e-02) | 5.42527e-04 | 7.30034e-03 | 6.54110e-02 |
| (3.8, 1.79e-02) | (4.0, 1.79e-02) | 2.74117e-03 | 3.43117e-02 | 2.75932e-01 |
| (3.8, 2.25e-02) | (3.8, 2.25e-02) | 2.53708e-02 | 3.50208e-01 | 3.53997e+00 |
| (3.8, 2.25e-02) | (3.8, 2.83e-02) | 2.70775e-04 | 3.97067e-03 | 4.59879e-02 |
| (3.8, 2.25e-02) | (4.0, 2.25e-02) | 1.96346e-03 | 2.69020e-02 | 2.78338e-01 |
| (3.8, 2.83e-02) | (3.8, 2.83e-02) | 1.27456e-02 | 1.88635e-01 | 2.38005e+00 |
| (3.8, 2.83e-02) | (3.8, 3.56e-02) | 8.51340e-05 | 1.31807e-03 | 1.84063e-02 |
| (3.8, 2.83e-02) | (4.0, 2.83e-02) | 9.85997e-04 | 1.44143e-02 | 1.83876e-01 |
| (3.8, 3.56e-02) | (3.8, 3.56e-02) | 3.73889e-03 | 5.75466e-02 | 8.35130e-01 |
| (3.8, 3.56e-02) | (3.8, 4.49e-02) | 1.30412e-05 | 2.06991e-04 | 3.17297e-03 |
| (3.8, 3.56e-02) | (4.0, 3.56e-02) | 2.89212e-04 | 4.38458e-03 | 6.37600e-02 |
| (3.8, 4.49e-02) | (3.8, 4.49e-02) | 4.90217e-04 | 7.66591e-03 | 1.18232e-01 |
| (3.8, 4.49e-02) | (3.8, 5.65e-02) | 6.51146e-07 | 1.04128e-05 | 1.64207e-04 |
| (3.8, 4.49e-02) | (4.0, 4.49e-02) | 3.79119e-05 | 5.83305e-04 | 8.97721e-03 |
| (3.8, 5.65e-02) | (3.8, 5.65e-02) | 1.92611e-05 | 3.02444e-04 | 4.74177e-03 |
| (3.8, 5.65e-02) | (3.8, 7.11e-02) | 5.66029e-09 | 9.06749e-08 | 1.43708e-06 |
| (3.8, 5.65e-02) | (4.0, 5.65e-02) | 1.48857e-06 | 2.29920e-05 | 3.59307e-04 |
| (3.8, 7.11e-02) | (3.8, 7.11e-02) | 1.20789e-07 | 1.89762e-06 | 2.98192e-05 |
| (3.8, 7.11e-02) | (3.8, 8.95e-02) | 3.35335e-12 | 5.37905e-11 | 8.53651e-10 |
| (3.8, 7.11e-02) | (4.0, 7.11e-02) | 9.32320e-09 | 1.44086e-07 | 2.25668e-06 |
| (3.8, 8.95e-02) | (3.8, 8.95e-02) | 4.30111e-11 | 6.75670e-10 | 1.06187e-08 |
| (3.8, 8.95e-02) | (3.8, 1.13e-01) | 8.68428e-17 | 1.38405e-15 | 2.19098e-14 |
| (3.8, 8.95e-02) | (4.0, 8.95e-02) | 3.31434e-12 | 5.12252e-11 | 8.02457e-10 |
| (3.8, 1.13e-01) | (3.8, 1.13e-01) | 1.98579e-16 | 3.11965e-15 | 4.90298e-14 |
| (3.8, 1.13e-01) | (4.0, 5.00e-04) | 3.46055e-15 | 4.31899e-14 | 4.06567e-13 |
| (3.8, 1.13e-01) | (4.0, 1.13e-01) | 1.53107e-17 | 2.36639e-16 | 3.70706e-15 |
| (4.0, 5.00e-04) | (4.0, 5.00e-04) | 1.87616e-03 | 1.90905e-02 | 1.07952e-01 |
| (4.0, 5.00e-04) | (4.0, 1.50e-03) | 1.73077e-04 | 1.45759e-03 | 5.59950e-03 |
| (4.0, 5.00e-04) | (4.2, 5.00e-04) | 8.46705e-05 | 8.89283e-04 | 5.45873e-03 |
| (4.0, 1.50e-03) | (4.0, 1.50e-03) | 1.68518e-03 | 1.28234e-02 | 4.22916e-02 |
| (4.0, 1.50e-03) | (4.0, 2.50e-03) | 1.51722e-04 | 1.11908e-03 | 3.50215e-03 |
| (4.0, 1.50e-03) | (4.2, 1.50e-03) | 7.27455e-05 | 5.81788e-04 | 2.09989e-03 |
| (4.0, 2.50e-03) | (4.0, 2.50e-03) | 1.62156e-03 | 1.18166e-02 | 3.68241e-02 |
| (4.0, 2.50e-03) | (4.0, 3.50e-03) | 1.47086e-04 | 1.07905e-03 | 3.35252e-03 |
| (4.0, 2.50e-03) | (4.2, 2.50e-03) | 7.01426e-05 | 5.39252e-04 | 1.84139e-03 |
| (4.0, 3.50e-03) | (4.0, 3.50e-03) | 1.60435e-03 | 1.18883e-02 | 3.78068e-02 |
| (4.0, 3.50e-03) | (4.0, 4.50e-03) | 1.45498e-04 | 1.09863e-03 | 3.53795e-03 |
| (4.0, 3.50e-03) | (4.2, 3.50e-03) | 6.93163e-05 | 5.41320e-04 | 1.88612e-03 |
| (4.0, 4.50e-03) | (4.0, 4.50e-03) | 1.59445e-03 | 1.22545e-02 | 4.08092e-02 |
| (4.0, 4.50e-03) | (4.0, 5.65e-03) | 1.50038e-04 | 1.18122e-03 | 4.01491e-03 |
| (4.0, 4.50e-03) | (4.2, 4.50e-03) | 6.87305e-05 | 5.55394e-04 | 2.02633e-03 |
| (4.0, 5.65e-03) | (4.0, 5.65e-03) | 2.12007e-03 | 1.71447e-02 | 6.10721e-02 |
| (4.0, 5.65e-03) | (4.0, 7.11e-03) | 1.58984e-04 | 1.32819e-03 | 4.89743e-03 |
| (4.0, 5.65e-03) | (4.2, 5.65e-03) | 9.21811e-05 | 7.80941e-04 | 3.04963e-03 |
| (4.0, 7.11e-03) | (4.0, 7.11e-03) | 2.67181e-03 | 2.31302e-02 | 9.08044e-02 |
| (4.0, 7.11e-03) | (4.0, 8.95e-03) | 1.63220e-04 | 1.47074e-03 | 6.07090e-03 |
| (4.0, 7.11e-03) | (4.2, 7.11e-03) | 1.16722e-04 | 1.05347e-03 | 4.53310e-03 |
| (4.0, 8.95e-03) | (4.0, 8.95e-03) | 3.25060e-03 | 3.05930e-02 | 1.36950e-01 |
| (4.0, 8.95e-03) | (4.0, 1.13e-02) | 1.60246e-04 | 1.57990e-03 | 7.57264e-03 |
| (4.0, 8.95e-03) | (4.2, 8.95e-03) | 1.42399e-04 | 1.38854e-03 | 6.80285e-03 |
| (4.0, 1.13e-02) | (4.0, 1.13e-02) | 3.73244e-03 | 3.86668e-02 | 2.05208e-01 |
| (4.0, 1.13e-02) | (4.0, 1.42e-02) | 1.46195e-04 | 1.59351e-03 | 9.23794e-03 |
| (4.0, 1.13e-02) | (4.2, 1.13e-02) | 1.63711e-04 | 1.74393e-03 | 1.00901e-02 |
| (4.0, 1.42e-02) | (4.0, 1.42e-02) | 3.90388e-03 | 4.48195e-02 | 2.93562e-01 |
| (4.0, 1.42e-02) | (4.0, 1.79e-02) | 1.18506e-04 | 1.43257e-03 | 1.04420e-02 |
| (4.0, 1.42e-02) | (4.2, 1.42e-02) | 1.71277e-04 | 2.00463e-03 | 1.42070e-02 |
| (4.0, 1.79e-02) | (4.0, 1.79e-02) | 3.52149e-03 | 4.46959e-02 | 3.72586e-01 |
| (4.0, 1.79e-02) | (4.0, 2.25e-02) | 7.96124e-05 | 1.05914e-03 | 9.91960e-03 |
| (4.0, 1.79e-02) | (4.2, 1.79e-02) | 1.54477e-04 | 1.98106e-03 | 1.76526e-02 |
| (4.0, 2.25e-02) | (4.0, 2.25e-02) | 2.52142e-03 | 3.48794e-02 | 3.70811e-01 |
| (4.0, 2.25e-02) | (4.0, 2.83e-02) | 3.98115e-05 | 5.71282e-04 | 6.75424e-03 |
| (4.0, 2.25e-02) | (4.2, 2.25e-02) | 1.10596e-04 | 1.53348e-03 | 1.71520e-02 |
| (4.0, 2.83e-02) | (4.0, 2.83e-02) | 1.26600e-03 | 1.86263e-02 | 2.42028e-01 |
| (4.0, 2.83e-02) | (4.0, 3.56e-02) | 1.25584e-05 | 1.88995e-04 | 2.64034e-03 |
| (4.0, 2.83e-02) | (4.2, 2.83e-02) | 5.55411e-05 | 8.14242e-04 | 1.09574e-02 |
| (4.0, 3.56e-02) | (4.0, 3.56e-02) | 3.71348e-04 | 5.65552e-03 | 8.32620e-02 |
| (4.0, 3.56e-02) | (4.0, 4.49e-02) | 1.93322e-06 | 2.97312e-05 | 4.51015e-04 |
| (4.0, 3.56e-02) | (4.2, 3.56e-02) | 1.62965e-05 | 2.46480e-04 | 3.71703e-03 |
| (4.0, 4.49e-02) | (4.0, 4.49e-02) | 4.86737e-05 | 7.51748e-04 | 1.16804e-02 |
| (4.0, 4.49e-02) | (4.0, 5.65e-02) | 9.72247e-08 | 1.50469e-06 | 2.33982e-05 |
| (4.0, 4.49e-02) | (4.2, 4.49e-02) | 2.13576e-06 | 3.27148e-05 | 5.18065e-04 |
| (4.0, 5.65e-02) | (4.0, 5.65e-02) | 1.91016e-06 | 2.96107e-05 | 4.66832e-04 |
| (4.0, 5.65e-02) | (4.0, 7.11e-02) | 8.55327e-10 | 1.32498e-08 | 2.06811e-07 |
| (4.0, 5.65e-02) | (4.2, 5.65e-02) | 8.37244e-08 | 1.28678e-06 | 2.06471e-05 |
| (4.0, 7.11e-02) | (4.0, 7.11e-02) | 1.19526e-08 | 1.85385e-07 | 2.92902e-06 |
| (4.0, 7.11e-02) | (4.0, 8.95e-02) | 5.19074e-13 | 8.04012e-12 | 1.25450e-10 |
| (4.0, 7.11e-02) | (4.2, 7.11e-02) | 5.22791e-10 | 8.03893e-09 | 1.29232e-07 |
| (4.0, 8.95e-02) | (4.0, 8.95e-02) | 4.24382e-12 | 6.58254e-11 | 1.04028e-09 |
| (4.0, 8.95e-02) | (4.0, 1.13e-01) | 1.19556e-17 | 1.85204e-16 | 2.89723e-15 |
| (4.0, 8.95e-02) | (4.2, 8.95e-02) | 1.85101e-13 | 2.84647e-12 | 4.57641e-11 |
| (4.0, 1.13e-01) | (4.0, 1.13e-01) | 1.96133e-17 | 3.04220e-16 | 4.80774e-15 |
| (4.0, 1.13e-01) | (4.2, 5.00e-04) | 3.30442e-16 | 4.19672e-15 | 4.12664e-14 |
| (4.0, 1.13e-01) | (4.2, 1.13e-01) | 8.56368e-19 | 1.31697e-17 | 2.11741e-16 |
| (4.2, 5.00e-04) | (4.2, 5.00e-04) | 6.42848e-05 | 7.01490e-04 | 4.15996e-03 |
| (4.2, 5.00e-04) | (4.2, 1.50e-03) | 9.82817e-06 | 9.05258e-05 | 4.02238e-04 |
| (4.2, 1.50e-03) | (4.2, 1.50e-03) | 5.53495e-05 | 4.70932e-04 | 1.70515e-03 |
| (4.2, 1.50e-03) | (4.2, 2.50e-03) | 8.57516e-06 | 7.00239e-05 | 2.52143e-04 |
| (4.2, 2.50e-03) | (4.2, 2.50e-03) | 5.33110e-05 | 4.35682e-04 | 1.48526e-03 |
| (4.2, 2.50e-03) | (4.2, 3.50e-03) | 8.28510e-06 | 6.72213e-05 | 2.39377e-04 |
| (4.2, 3.50e-03) | (4.2, 3.50e-03) | 5.26156e-05 | 4.36177e-04 | 1.51470e-03 |
| (4.2, 3.50e-03) | (4.2, 4.50e-03) | 8.16264e-06 | 6.79190e-05 | 2.50346e-04 |
| (4.2, 4.50e-03) | (4.2, 4.50e-03) | 5.21048e-05 | 4.46231e-04 | 1.62123e-03 |
| (4.2, 4.50e-03) | (4.2, 5.65e-03) | 8.46969e-06 | 7.31294e-05 | 2.84688e-04 |
| (4.2, 5.65e-03) | (4.2, 5.65e-03) | 7.07325e-05 | 6.33489e-04 | 2.46607e-03 |
| (4.2, 5.65e-03) | (4.2, 7.11e-03) | 9.09700e-06 | 8.27566e-05 | 3.49816e-04 |
| (4.2, 7.11e-03) | (4.2, 7.11e-03) | 9.03069e-05 | 8.59053e-04 | 3.68659e-03 |
| (4.2, 7.11e-03) | (4.2, 8.95e-03) | 9.42219e-06 | 9.16036e-05 | 4.33094e-04 |
| (4.2, 8.95e-03) | (4.2, 8.95e-03) | 1.10881e-04 | 1.13548e-03 | 5.54647e-03 |
| (4.2, 8.95e-03) | (4.2, 1.13e-02) | 9.30741e-06 | 9.78893e-05 | 5.35374e-04 |
| (4.2, 1.13e-02) | (4.2, 1.13e-02) | 1.28107e-04 | 1.42720e-03 | 8.22065e-03 |
| (4.2, 1.13e-02) | (4.2, 1.42e-02) | 8.52739e-06 | 9.78409e-05 | 6.41640e-04 |
| (4.2, 1.42e-02) | (4.2, 1.42e-02) | 1.34537e-04 | 1.63931e-03 | 1.15286e-02 |
| (4.2, 1.42e-02) | (4.2, 1.79e-02) | 6.93454e-06 | 8.69738e-05 | 7.06107e-04 |
| (4.2, 1.79e-02) | (4.2, 1.79e-02) | 1.21704e-04 | 1.61747e-03 | 1.42267e-02 |
| (4.2, 1.79e-02) | (4.2, 2.25e-02) | 4.67297e-06 | 6.36027e-05 | 6.48487e-04 |
| (4.2, 2.25e-02) | (4.2, 2.25e-02) | 8.73450e-05 | 1.25005e-03 | 1.37084e-02 |
| (4.2, 2.25e-02) | (4.2, 2.83e-02) | 2.34564e-06 | 3.40449e-05 | 4.26845e-04 |
| (4.2, 2.83e-02) | (4.2, 2.83e-02) | 4.39506e-05 | 6.63102e-04 | 8.69220e-03 |
| (4.2, 2.83e-02) | (4.2, 3.56e-02) | 7.43696e-07 | 1.12381e-05 | 1.63012e-04 |
| (4.2, 3.56e-02) | (4.2, 3.56e-02) | 1.29128e-05 | 2.00660e-04 | 2.93460e-03 |
| (4.2, 3.56e-02) | (4.2, 4.49e-02) | 1.15268e-07 | 1.77401e-06 | 2.76511e-05 |
| (4.2, 4.49e-02) | (4.2, 4.49e-02) | 1.69278e-06 | 2.66235e-05 | 4.08049e-04 |
| (4.2, 4.49e-02) | (4.2, 5.65e-02) | 5.85284e-09 | 9.05391e-08 | 1.44322e-06 |
| (4.2, 5.65e-02) | (4.2, 5.65e-02) | 6.62848e-08 | 1.04594e-06 | 1.62333e-05 |
| (4.2, 5.65e-02) | (4.2, 7.11e-02) | 5.22930e-11 | 8.09172e-10 | 1.29580e-08 |
| (4.2, 7.11e-02) | (4.2, 7.11e-02) | 4.12913e-10 | 6.51997e-09 | 1.01356e-07 |
| (4.2, 7.11e-02) | (4.2, 8.95e-02) | 3.26980e-14 | 5.05391e-13 | 8.10943e-12 |
| (4.2, 8.95e-02) | (4.2, 8.95e-02) | 1.45733e-13 | 2.30187e-12 | 3.57766e-11 |
| (4.2, 8.95e-02) | (4.2, 1.13e-01) | 6.88284e-19 | 1.06582e-17 | 1.70516e-16 |
| (4.2, 1.13e-01) | (4.2, 1.13e-01) | 6.75229e-19 | 1.06642e-17 | 1.65785e-16 |

